Identity Matters in Deep Learning

An emerging design principle in deep learning is that each layer of a deep artificial neural network should be able to easily express the identity transformation. This idea not only motivated various normalization techniques, such as \emph{batch normalization}, but was also key to the immense success of \emph{residual networks}. In this work, we put the principle of \emph{identity parameterization} on a more solid theoretical footing alongside further empirical progress. We first give a strikingly simple proof that arbitrarily deep linear residual networks have no spurious local optima. The same result for linear feed-forward networks in their standard parameterization is substantially more delicate. Second, we show that residual networks with ReLu activations have universal finite-sample expressivity in the sense that the network can represent any function of its sample provided that the model has more parameters than the sample size. Directly inspired by our theory, we experiment with a radically simple residual architecture consisting of only residual convolutional layers and ReLu activations, but no batch normalization, dropout, or max pool. Our model improves significantly on previous all-convolutional networks on the CIFAR10, CIFAR100, and ImageNet classification benchmarks.

==> plots/Cifar10/run_eval,tag_Best_Precision.csv <==
Wall time,Step,Value
1477608163.779619,0,0.08710937201976776
1477608477.362493,102,0.2141406238079071
1477608629.598855,102,0.21585936844348907
1477608783.149681,251,0.31968748569488525
1477608936.689953,251,0.31968748569488525
1477609090.641816,385,0.37312498688697815
1477609242.876906,385,0.37437498569488525
1477609398.147411,385,0.37437498569488525
1477609553.276441,529,0.4188281297683716
1477609710.984259,680,0.45781248807907104
1477609864.61832,680,0.46367186307907104
1477610092.29398,816,0.49281251430511475
1477610258.508052,950,0.5577343702316284
1477610592.193709,1095,0.5861718654632568
1477610794.089738,1095,0.5864843726158142
1477610953.962176,1219,0.6025000214576721
1477611112.037866,1219,0.6025000214576721
1477611275.547323,1335,0.6482031345367432
1477611435.809891,1335,0.6482031345367432
1477611592.041738,1405,0.6482031345367432
1477611748.235596,1405,0.6482031345367432
1477611903.618547,1555,0.6654687523841858
1477612058.484799,1555,0.6654687523841858
1477612217.083657,1710,0.6916406154632568
1477612393.871345,1710,0.6947656273841858
1477612551.260533,1860,0.6947656273841858
1477612714.76419,1860,0.6947656273841858
1477612877.80529,2009,0.7105468511581421
1477613034.143165,2009,0.712109386920929
1477613191.137838,2160,0.7153124809265137
1477613348.563585,2160,0.7153124809265137
1477613504.324087,2317,0.743359386920929
1477613659.576824,2317,0.743359386920929
1477613818.046285,2473,0.7515624761581421
1477613976.126025,2473,0.7515624761581421
1477614183.173231,2630,0.7613281011581421
1477614396.885793,2773,0.7778906226158142
1477614566.867497,2773,0.7778906226158142
1477614739.199473,2904,0.7900000214576721
1477614911.076113,3051,0.7900000214576721
1477615069.776104,3051,0.7900000214576721
1477615229.76785,3051,0.7900000214576721
1477615387.184929,3201,0.7900000214576721
1477615557.029901,3201,0.7900000214576721
1477615717.880872,3355,0.7914843559265137
1477615884.814262,3505,0.798046886920929
1477616101.700812,3505,0.798046886920929
1477616306.402573,3656,0.798046886920929
1477616487.025753,3656,0.798046886920929
1477616653.770052,3775,0.8028125166893005
1477616809.275522,3920,0.8028125166893005
1477616963.819277,3920,0.8028125166893005
1477617152.760801,4077,0.8028125166893005
1477617342.546302,4221,0.8028125166893005
1477617510.166997,4221,0.8028125166893005
1477617675.500359,4375,0.8149218559265137
1477617840.281567,4375,0.8165624737739563
1477617995.654801,4531,0.8303906321525574
1477618150.402259,4531,0.8303906321525574
1477618308.515795,4678,0.8303906321525574
1477618479.726167,4678,0.8303906321525574
1477618640.768256,4830,0.8303906321525574
1477618804.13197,4830,0.8303906321525574
1477618967.821768,4984,0.8303906321525574
1477619126.990765,5134,0.8303906321525574
1477619315.269529,5134,0.8303906321525574
1477619495.773437,5267,0.8303906321525574
1477619686.746382,5267,0.8303906321525574
1477619851.618036,5407,0.8303906321525574
1477620015.287509,5407,0.8303906321525574
1477620183.533089,5554,0.8303906321525574
1477620341.511767,5705,0.8314843773841858
1477620516.381719,5705,0.8314843773841858
1477620685.932522,5855,0.8314843773841858
1477620842.636638,5855,0.8314843773841858
1477620978.43332,5999,0.8379687666893005
1477621137.117096,5999,0.8387500047683716
1477621290.136254,5999,0.8387500047683716
1477621449.585375,6152,0.8397656083106995
1477621630.268311,6298,0.8453124761581421
1477621786.139267,6438,0.8453124761581421
1477621942.666423,6438,0.8453124761581421
1477622099.291194,6438,0.8453124761581421
1477622258.357589,6593,0.850390613079071
1477622571.04765,6746,0.850390613079071
1477622732.271465,6746,0.850390613079071
1477622907.902664,6896,0.850390613079071
1477623063.256578,7022,0.850390613079071
1477623220.938271,7022,0.850390613079071
1477623377.106126,7169,0.850390613079071
1477623539.146713,7169,0.850390613079071
1477623701.410186,7320,0.850390613079071
1477623858.734072,7320,0.850390613079071
1477624016.134573,7462,0.850390613079071
1477624219.29378,7462,0.850390613079071
1477624375.885998,7600,0.850390613079071
1477624687.643453,7600,0.850390613079071
1477624843.776184,7742,0.850390613079071
1477624998.660694,7742,0.850390613079071
1477625312.862418,7878,0.850390613079071
1477625660.477789,7998,0.8456249833106995
1477626018.125431,8107,0.8344531059265137
1477626148.339712,8210,0.8450000286102295
1477626278.203799,8210,0.8450000286102295
1477626421.379623,8316,0.8450000286102295
1477626559.272248,8421,0.8495312333106995
1477626712.25099,8421,0.8500000238418579
1477626866.851335,8524,0.8500000238418579
1477627000.892323,8524,0.8500000238418579
1477627146.048764,8524,0.8500000238418579
1477627292.843077,8627,0.8500000238418579
1477627457.594248,8627,0.8500000238418579
1477627592.221296,8733,0.8500000238418579
1477627738.580019,8837,0.8517187237739563
1477628098.149451,8942,0.8517187237739563
1477628318.6271,8942,0.8517187237739563
1477628481.999239,9047,0.8517187237739563
1477628651.144909,9047,0.8517187237739563
1477628827.773635,9152,0.8517187237739563
1477628984.028084,9252,0.8585156202316284
1477629228.514233,9252,0.8585156202316284
1477629390.670949,9357,0.858593761920929
1477629541.388423,9460,0.8604687452316284
1477629727.12374,9460,0.8633593916893005
1477629906.475408,9565,0.8633593916893005
1477630066.688379,9565,0.8633593916893005
1477630200.981007,9667,0.8633593916893005
1477630332.714042,9667,0.8633593916893005
1477630465.562643,9772,0.8633593916893005
1477630597.246358,9772,0.8633593916893005
1477630730.104253,9874,0.8633593916893005
1477630883.861653,9874,0.8633593916893005
1477631150.673877,9980,0.8633593916893005
1477631292.038575,9980,0.8633593916893005
1477631428.35774,10084,0.8633593916893005
1477631559.103467,10084,0.8633593916893005
1477631708.039014,10189,0.8633593916893005
1477631865.842818,10189,0.8633593916893005
1477631997.783313,10292,0.8721093535423279
1477632131.39752,10292,0.8721093535423279
1477632289.769979,10402,0.8721093535423279
1477632422.781682,10402,0.8721093535423279
1477632554.297375,10505,0.8721093535423279
1477632695.073634,10505,0.8721093535423279
1477632844.58962,10610,0.8721093535423279
1477632980.116295,10610,0.8721093535423279
1477633116.786951,10715,0.8721093535423279
1477633271.10426,10715,0.8721093535423279
1477633412.610636,10818,0.8721093535423279
1477633544.003123,10818,0.8721093535423279
1477633685.923368,10818,0.8721093535423279
1477633826.545425,10921,0.8721093535423279
1477633963.930556,10921,0.8721093535423279
1477634121.438464,11028,0.8721093535423279
1477634286.219883,11028,0.8721093535423279
1477634444.155416,11131,0.8721093535423279
1477634588.941926,11131,0.8721093535423279
1477634736.543792,11236,0.8721093535423279
1477634903.773513,11236,0.8721093535423279
1477635063.68822,11341,0.8721093535423279
1477635220.622008,11341,0.8721093535423279
1477635365.41275,11447,0.8721093535423279
1477635500.259248,11447,0.8721093535423279
1477635633.117871,11552,0.8721093535423279
1477635765.400845,11552,0.8721093535423279
1477635897.275641,11657,0.8721093535423279
1477636031.446292,11657,0.8721093535423279
1477636169.623924,11657,0.8721093535423279
1477636312.270793,11759,0.8721093535423279
1477636449.160158,11867,0.8721093535423279
1477636613.652211,11867,0.8721093535423279
1477636749.84462,11970,0.8721093535423279
1477636903.91568,11970,0.8721093535423279
1477637051.950773,11970,0.8721093535423279
1477637201.828058,12074,0.8721093535423279
1477637344.572554,12179,0.8721093535423279
1477637476.805495,12179,0.8721093535423279
1477637610.92966,12288,0.8721093535423279
1477637743.994694,12288,0.8721093535423279
1477637880.133325,12288,0.8721093535423279
1477638031.802372,12391,0.8721093535423279
1477638162.077815,12391,0.8721093535423279
1477638311.451931,12391,0.8721093535423279
1477638469.566164,12496,0.8721093535423279
1477638633.370493,12599,0.8721093535423279
1477638779.092225,12599,0.8721093535423279
1477638916.255214,12706,0.8721093535423279
1477639057.604838,12706,0.8721093535423279
1477639192.526023,12809,0.8721093535423279
1477639342.070264,12809,0.8721093535423279
1477639475.337842,12914,0.8721093535423279
1477639610.020152,12914,0.8721093535423279
1477639748.974767,13017,0.8721093535423279
1477639887.064525,13017,0.8721093535423279
1477640046.159681,13123,0.8721093535423279
1477640202.486012,13123,0.8721093535423279
1477640335.638536,13224,0.8721093535423279
1477640637.27233,13329,0.8721093535423279
1477640767.504776,13329,0.8721093535423279
1477641040.798551,13432,0.8721093535423279
1477641350.318047,13432,0.8721093535423279
1477641506.354222,13539,0.8721093535423279
1477641663.084135,13642,0.8721093535423279
1477641808.199309,13642,0.8721093535423279
1477641946.136242,13746,0.8721093535423279
1477642090.509631,13746,0.8721093535423279
1477642229.271325,13850,0.8721093535423279
1477642360.892053,13850,0.8721093535423279
1477642517.991898,13955,0.8721093535423279
1477642652.688703,13955,0.8721093535423279
1477642784.501685,14059,0.8739843964576721
1477642935.014248,14059,0.8739843964576721
1477643080.689057,14059,0.8739843964576721
1477643214.70326,14165,0.8739843964576721
1477643364.44809,14165,0.8739843964576721
1477643496.428292,14269,0.8739843964576721
1477643628.904458,14269,0.8739843964576721
1477643765.788142,14375,0.8739843964576721
1477643920.241293,14375,0.8739843964576721
1477644051.054869,14478,0.8739843964576721
1477644185.042457,14478,0.8739843964576721
1477644314.698522,14583,0.8739843964576721
1477644445.266797,14583,0.8739843964576721
1477644577.504982,14688,0.8739843964576721
1477644715.562716,14688,0.8739843964576721
1477644858.287627,14796,0.8739843964576721
1477644993.228279,14796,0.8739843964576721
1477645130.128562,14796,0.8739843964576721
1477645276.619844,14898,0.8739843964576721
1477645408.061594,14898,0.8739843964576721
1477645567.227992,15005,0.8739843964576721
1477645719.329354,15005,0.8739843964576721
1477645875.375796,15109,0.8739843964576721
1477646029.891233,15109,0.8739843964576721
1477646164.172878,15215,0.8739843964576721
1477646322.052264,15215,0.8739843964576721
1477646461.288416,15322,0.8739843964576721
1477646603.290147,15322,0.8739843964576721
1477646758.894098,15430,0.8739843964576721
1477646902.314476,15430,0.8739843964576721
1477647037.495748,15537,0.8739843964576721
1477647181.187729,15537,0.8739843964576721
1477647323.466268,15645,0.8739843964576721
1477647466.981021,15645,0.8739843964576721
1477647603.100291,15748,0.8739843964576721
1477648042.937749,15853,0.8739843964576721
1477648182.120064,15958,0.8739843964576721
1477648623.932851,16065,0.8739843964576721
1477648774.228617,16170,0.8739843964576721
1477648912.657636,16170,0.8739843964576721
1477649058.601914,16277,0.8739843964576721
1477649222.29738,16277,0.8739843964576721
1477649410.892705,16382,0.87890625
1477649556.108464,16382,0.87890625
1477649687.586647,16382,0.87890625
1477649822.484104,16487,0.87890625
1477649991.595963,16487,0.87890625
1477650128.275865,16594,0.87890625
1477650272.914051,16700,0.8799218535423279
1477650548.233732,16804,0.8799218535423279
1477650692.444833,16804,0.8799218535423279
1477650833.897208,16911,0.8799218535423279
1477650971.76283,16911,0.8799218535423279
1477651105.4322,17017,0.8799218535423279
1477651237.14461,17017,0.8799218535423279
1477651368.59932,17017,0.8799218535423279
1477651501.353816,17122,0.8799218535423279
1477651641.127736,17122,0.8799218535423279
1477651774.921212,17228,0.8799218535423279
1477651917.103963,17228,0.8799218535423279
1477652053.719816,17333,0.8799218535423279
1477652185.751681,17333,0.8799218535423279
1477652449.48928,17436,0.8799218535423279
1477652599.518145,17436,0.8799218535423279
1477652735.299389,17543,0.8799218535423279
1477652882.934567,17543,0.8799218535423279
1477653019.617169,17648,0.8799218535423279
1477653166.639717,17648,0.8799218535423279
1477653313.753738,17754,0.8799218535423279
1477653458.720567,17754,0.8799218535423279
1477653598.770674,17858,0.8799218535423279
1477653732.884332,17858,0.8799218535423279
1477653866.407338,17963,0.8799218535423279
1477654002.63136,17963,0.8799218535423279
1477654141.846543,18068,0.8799218535423279
1477654284.938889,18068,0.8810155987739563
1477654418.206339,18068,0.8810155987739563
1477654552.913798,18174,0.8810155987739563
1477654687.966171,18174,0.8810155987739563
1477654844.718145,18278,0.8810155987739563
1477654977.530024,18278,0.8810155987739563
1477655248.495564,18383,0.8810155987739563
1477655379.952842,18490,0.8810155987739563
1477655514.905762,18490,0.8810155987739563
1477655651.068205,18595,0.8810155987739563
1477655782.278719,18595,0.8810155987739563
1477655914.49316,18703,0.8810155987739563
1477656053.248715,18703,0.8810155987739563
1477656189.74168,18703,0.8810155987739563
1477656472.411202,18808,0.8810155987739563
1477656633.938207,18912,0.8810155987739563
1477656770.070751,18912,0.8810155987739563
1477656926.672239,19015,0.8814843893051147
1477657212.4812,19121,0.8857031464576721
1477657349.245,19121,0.8857031464576721
1477657490.419281,19121,0.8857031464576721
1477657806.366603,19330,0.8857031464576721
1477657970.438728,19330,0.8857031464576721
1477658125.730706,19436,0.8857031464576721
1477658283.96792,19436,0.8857031464576721
1477658439.127371,19542,0.8857031464576721
1477658603.114116,19542,0.8857031464576721
1477658788.405078,19647,0.8857031464576721
1477658954.932624,19647,0.8857031464576721
1477659122.737999,19754,0.8857031464576721
1477659317.652476,19754,0.8857031464576721
1477659514.346497,19859,0.8857031464576721
1477659731.636088,19967,0.8857031464576721
1477659881.847126,19967,0.8857031464576721
1477660021.482602,20064,0.8857031464576721
1477660157.738587,20170,0.8857031464576721
1477660311.484687,20170,0.8857031464576721
1477660442.563224,20170,0.8857031464576721
1477660578.378848,20277,0.8857031464576721
1477660712.599797,20277,0.8857031464576721
1477660876.52761,20389,0.8857031464576721
1477661019.142445,20389,0.8857031464576721
1477661153.563782,20495,0.8857031464576721
1477661305.696911,20495,0.8857031464576721
1477661442.988087,20604,0.8857031464576721
1477661716.04987,20712,0.8857031464576721
1477661977.140866,20712,0.8857031464576721
1477662110.328726,20825,0.8857031464576721
1477662256.672089,20825,0.8857031464576721
1477662413.43858,20941,0.8857031464576721
1477662547.202433,20941,0.8857031464576721
1477662681.702809,21060,0.8857031464576721
1477662813.797736,21060,0.8857031464576721
1477662946.349424,21172,0.8857031464576721
1477663106.5988,21172,0.8857031464576721
1477663240.79747,21283,0.8857031464576721
1477663400.826425,21283,0.8857031464576721
1477663532.784537,21388,0.8857031464576721
1477663665.734571,21388,0.8857031464576721
1477663801.388305,21388,0.8857031464576721
1477663945.562961,21494,0.8857031464576721
1477664096.236389,21494,0.8857031464576721
1477664247.636436,21603,0.8857031464576721
1477664398.485296,21603,0.8857031464576721
1477664551.820889,21710,0.8857031464576721
1477664713.921962,21817,0.8857031464576721
1477664870.084173,21817,0.8857031464576721
1477665036.72299,21926,0.8857031464576721
1477665193.009423,21926,0.8857031464576721
1477665359.393646,22034,0.8857031464576721
1477665501.050632,22034,0.8857031464576721
1477665649.72467,22144,0.8857031464576721
1477665806.936047,22144,0.8857031464576721
1477665946.982235,22255,0.8857031464576721
1477666086.47756,22255,0.8857031464576721
1477666244.279325,22255,0.8857031464576721
1477666381.973034,22362,0.8857031464576721
1477666517.941275,22362,0.8857031464576721
1477666654.629564,22469,0.8857031464576721
1477666794.577455,22575,0.8857031464576721
1477666937.571865,22575,0.8857031464576721
1477667132.521807,22683,0.8878124952316284
1477667437.252112,22683,0.8910937309265137
1477667637.94159,22786,0.8910937309265137
1477667825.526309,22895,0.8910937309265137
1477668028.993496,22895,0.8910937309265137
1477668214.108911,22998,0.8910937309265137
1477668386.803285,23103,0.8910937309265137
1477668560.121499,23103,0.8910937309265137
1477668728.438376,23211,0.8910937309265137
1477669489.516197,23211,0.8910937309265137
1477669702.135942,23540,0.8910937309265137
1477669929.268147,23641,0.8910937309265137
1477670182.630964,23745,0.8910937309265137
1477670394.835973,23745,0.8910937309265137
1477670711.568965,23842,0.8910937309265137
1477670985.967893,23938,0.8910937309265137
1477671218.048452,24006,0.8910937309265137
1477671391.03396,24093,0.8910937309265137
1477671556.681307,24093,0.8910937309265137
1477671713.096691,24225,0.8910937309265137
1477671858.766799,24225,0.8910937309265137
1477672156.543168,24367,0.8910937309265137
1477672293.607937,24491,0.8910937309265137
1477672431.981439,24491,0.8910937309265137
1477672572.145841,24613,0.8910937309265137
1477672733.688047,24734,0.8910937309265137
1477672884.599251,24734,0.8910937309265137
1477673066.407701,24734,0.8910937309265137
1477673228.516419,24844,0.8910937309265137
1477673379.418739,24951,0.8910937309265137
1477673739.818665,24951,0.8910937309265137
1477673947.148015,25062,0.8910937309265137
1477674098.796903,25174,0.8910937309265137
1477674396.695932,25274,0.8910937309265137
1477674672.186128,25381,0.8910937309265137
1477674970.533687,25381,0.8910937309265137
1477675166.321023,25487,0.8910937309265137
1477675328.580936,25574,0.8910937309265137
1477675696.563105,25574,0.8910937309265137
1477675869.05722,25685,0.8910937309265137
1477676244.524454,25895,0.8910937309265137
1477676416.438232,26005,0.8910937309265137
1477676692.273148,26005,0.8910937309265137
1477676851.029164,26112,0.8910937309265137
1477677010.885126,26224,0.8910937309265137
1477677185.711388,26224,0.8910937309265137
1477677332.015888,26331,0.8910937309265137
1477677483.57387,26331,0.8910937309265137
1477677624.050587,26440,0.8910937309265137
1477677753.969321,26440,0.8910937309265137
1477677887.981667,26546,0.8910937309265137
1477678040.144348,26546,0.8910937309265137
1477678332.406215,26657,0.8910937309265137
1477678490.727119,26657,0.8910937309265137
1477678636.372161,26759,0.8910937309265137
1477678798.590275,26868,0.8910937309265137
1477679001.104617,26868,0.8910937309265137
1477679387.86517,26973,0.8910937309265137
1477679593.763919,27078,0.8923437595367432
1477679782.768052,27177,0.8923437595367432
1477679948.482254,27177,0.8923437595367432
1477680467.985763,27387,0.8923437595367432
1477680604.72287,27495,0.8923437595367432
1477680766.490727,27495,0.8923437595367432
1477680904.689365,27603,0.8923437595367432
1477681040.07784,27603,0.8923437595367432
1477681194.651736,27710,0.8923437595367432
1477681355.993675,27710,0.8923437595367432
1477681519.322127,27815,0.8923437595367432
1477681936.157582,27815,0.8923437595367432
1477682340.381,28030,0.8923437595367432
1477682634.326888,28155,0.8923437595367432
1477682793.28494,28279,0.8923437595367432
1477682960.42608,28279,0.8923437595367432
1477683201.728156,28409,0.8923437595367432
1477683408.462306,28549,0.8923437595367432
1477683767.295873,28670,0.8923437595367432
1477683987.669057,28764,0.8923437595367432
1477684181.490307,28863,0.8923437595367432
1477684361.675012,28863,0.8923437595367432
1477684531.143619,28975,0.8923437595367432
1477684697.505882,28975,0.8923437595367432
1477684861.250421,29084,0.8923437595367432
1477685045.416078,29084,0.8923437595367432
1477685225.491542,29213,0.8923437595367432
1477685492.418801,29342,0.8923437595367432
1477685634.468838,29449,0.8923437595367432
1477685810.918609,29449,0.8923437595367432
1477685992.517034,29567,0.8923437595367432
1477686415.328178,29567,0.8923437595367432
1477686648.302379,29774,0.8923437595367432
1477687109.78298,29876,0.8923437595367432
1477687415.385626,29979,0.8923437595367432
1477687681.99721,30074,0.9189062714576721
1477687923.338699,30166,0.9228906035423279
1477688674.780489,30326,0.9264843463897705
1477689665.910841,30525,0.9301562309265137
1477690081.533099,30582,0.9301562309265137
1477690481.753132,30729,0.9302343726158142
1477690811.130419,30795,0.9305468797683716
1477691696.938458,30855,0.9305468797683716
1477692719.815338,31082,0.9351562261581421
1477693719.120743,31126,0.9351562261581421
1477694159.273962,31345,0.9351562261581421
1477694504.666681,31439,0.9351562261581421
1477695006.001006,31616,0.9351562261581421
1477695182.176992,31722,0.9351562261581421
1477695371.276191,31832,0.9351562261581421
1477695536.384146,31832,0.9351562261581421
1477695723.828588,31939,0.9351562261581421
1477695870.156352,32071,0.9351562261581421
1477696009.613013,32071,0.9351562261581421
1477696147.774978,32220,0.9351562261581421
1477696286.365828,32220,0.9351562261581421
1477696425.447545,32220,0.9351562261581421
1477696576.216027,32363,0.9351562261581421
1477696748.357324,32504,0.9351562261581421
1477697285.242582,32613,0.9353125095367432
1477697467.483389,32721,0.9353125095367432
1477697678.175616,32721,0.9353125095367432
1477697857.636923,32837,0.9353125095367432
1477698044.325906,32932,0.9353125095367432
1477698305.223469,32932,0.9353125095367432
1477698505.298699,33028,0.9353125095367432
1477698693.64063,33106,0.9353125095367432
1477698896.873771,33206,0.9353125095367432
1477699080.285862,33206,0.9353125095367432
1477699239.565464,33295,0.9353125095367432
1477699399.843686,33295,0.9353125095367432
1477699557.849342,33404,0.9353125095367432
1477699720.050482,33404,0.9353125095367432
1477699870.973136,33519,0.9353125095367432
1477700203.687325,33643,0.9353125095367432
1477700369.799926,33643,0.9353125095367432
1477700586.763495,33773,0.9353125095367432
1477700791.703692,33883,0.9353125095367432
1477700978.764168,33883,0.9353125095367432
1477701205.914829,33970,0.9353125095367432
1477701381.719817,34091,0.9353125095367432
1477701574.949152,34091,0.9353125095367432
1477701806.975964,34220,0.9353125095367432
1477702167.431599,34331,0.9353125095367432
1477702332.88541,34425,0.9353125095367432
1477702636.979548,34527,0.9353125095367432
1477702784.959808,34663,0.9353125095367432
1477702923.065599,34663,0.9354687333106995
1477703059.818431,34791,0.9354687333106995
1477703192.649982,34791,0.9354687333106995
1477703332.504996,34791,0.9354687333106995
1477703468.56821,34928,0.9354687333106995
1477703602.24178,34928,0.9354687333106995
1477703739.659427,35084,0.9354687333106995
1477703877.638318,35084,0.9354687333106995
1477704013.719833,35238,0.9354687333106995
1477704149.989864,35238,0.9354687333106995
1477704288.602258,35386,0.9354687333106995
1477704423.053911,35386,0.9354687333106995
1477704582.371093,35386,0.9354687333106995
1477704752.036983,35512,0.9354687333106995
1477705050.90193,35643,0.9354687333106995
1477705219.769079,35643,0.9354687333106995
1477705400.187571,35773,0.9354687333106995
1477705578.407949,35886,0.9354687333106995
1477705757.913586,35994,0.9354687333106995
1477705986.334849,35994,0.9354687333106995
1477706146.760439,36109,0.9354687333106995
1477706322.32218,36109,0.9354687333106995
1477706527.889618,36220,0.9354687333106995
1477706848.25898,36327,0.9354687333106995
1477707188.063135,36393,0.9354687333106995
1477707788.653897,36493,0.9354687333106995
1477708078.320701,36607,0.9354687333106995
1477708276.140156,36675,0.9354687333106995
1477708456.542176,36675,0.9354687333106995
1477708614.675744,36805,0.9354687333106995
1477708773.513839,36805,0.9354687333106995
1477708927.475862,36938,0.9354687333106995
1477709093.636482,36938,0.9354687333106995
1477709243.926405,37085,0.9354687333106995
1477709573.049247,37227,0.9354687333106995
1477709753.222791,37364,0.9354687333106995
1477709919.916172,37364,0.9354687333106995
1477710084.202403,37501,0.9354687333106995
1477710243.154098,37630,0.9354687333106995
1477710417.35583,37630,0.9354687333106995
1477710600.055774,37746,0.9354687333106995
1477710836.629292,37746,0.9354687333106995
1477711110.85732,37877,0.9354687333106995
1477711347.91474,37922,0.9354687333106995
1477711541.115104,38018,0.9354687333106995
1477711739.653945,38018,0.9354687333106995
1477712171.038229,38139,0.9354687333106995
1477712358.555451,38278,0.9354687333106995
1477712567.208834,38400,0.9354687333106995
1477712735.753661,38526,0.9354687333106995
1477712910.060743,38526,0.9354687333106995
1477713073.87447,38657,0.9354687333106995
1477713220.239909,38786,0.9354687333106995
1477713512.41286,38786,0.9354687333106995
1477713647.077188,38923,0.9354687333106995
1477713779.80449,38923,0.9354687333106995
1477713912.367791,39059,0.9354687333106995
1477714294.920055,39059,0.9354687333106995
1477714435.597324,39308,0.9354687333106995
1477714914.183816,39426,0.9354687333106995
1477715051.995653,39486,0.9354687333106995
1477715349.885105,39632,0.9354687333106995
1477715486.672701,39632,0.9354687333106995
1477715630.374495,39769,0.9354687333106995
1477715894.35342,39769,0.9354687333106995
1477716162.257074,39891,0.9354687333106995
1477716300.969113,40016,0.9354687333106995
1477716434.037369,40016,0.9354687333106995
1477716568.480497,40132,0.9354687333106995
1477716718.627433,40132,0.9354687333106995
1477716855.292639,40249,0.9354687333106995
1477716988.20159,40249,0.9354687333106995
1477717253.947809,40361,0.9354687333106995
1477717386.134195,40361,0.9354687333106995
1477717522.958956,40470,0.9354687333106995
1477717661.489816,40470,0.9354687333106995
1477717938.351608,40580,0.9354687333106995
1477718273.308779,40689,0.9354687333106995
1477718495.446987,40804,0.9354687333106995
1477718630.445341,40935,0.9354687333106995
1477718763.856745,40935,0.9354687333106995
1477719035.270957,41058,0.9354687333106995
1477719178.185991,41058,0.9354687333106995
1477719315.077272,41172,0.9354687333106995
1477719453.626329,41172,0.9354687333106995
1477719590.413945,41291,0.9354687333106995
1477719858.073475,41415,0.9354687333106995
1477719988.643728,41415,0.9354687333106995
1477720119.372906,41557,0.9354687333106995
1477720250.183243,41557,0.9354687333106995
1477720382.669219,41557,0.9354687333106995
1477720514.203315,41700,0.9354687333106995
1477720646.325081,41700,0.9354687333106995
1477720777.644807,41825,0.9354687333106995
1477720916.572228,41825,0.9354687333106995
1477721053.498419,41941,0.9354687333106995
1477721371.868512,42058,0.9354687333106995
1477721535.961951,42058,0.9354687333106995
1477721676.719698,42174,0.9354687333106995
1477721818.201626,42174,0.9354687333106995
1477721960.497062,42291,0.9354687333106995
1477722101.759044,42291,0.9354687333106995
1477722241.109295,42405,0.9354687333106995
1477722512.168169,42524,0.9354687333106995
1477722648.52052,42524,0.9354687333106995
1477722784.093282,42524,0.9354687333106995
1477722918.450256,42641,0.9354687333106995
1477723053.078637,42641,0.9354687333106995
1477723188.727372,42759,0.9354687333106995
1477723323.314076,42759,0.9354687333106995
1477723459.876781,42880,0.9354687333106995
1477723593.564738,42880,0.9354687333106995
1477723730.442654,42995,0.9354687333106995
1477723865.904944,42995,0.9354687333106995
1477724003.798614,43115,0.9354687333106995
1477724273.118007,43115,0.9354687333106995
1477724406.208556,43228,0.9354687333106995
1477724679.553171,43346,0.9354687333106995
1477724829.18661,43346,0.9354687333106995
1477724977.71611,43460,0.9354687333106995
1477725135.037243,43460,0.9354687333106995
1477725267.986127,43573,0.9354687333106995
1477725400.166641,43573,0.9354687333106995
1477725534.118851,43573,0.9354687333106995
1477725667.587622,43682,0.9354687333106995
1477725802.38231,43682,0.9354687333106995
1477725935.755792,43791,0.9354687333106995
1477726068.072905,43791,0.9354687333106995
1477726200.297234,43902,0.9354687333106995
1477726332.159609,43902,0.9354687333106995
1477726464.093158,43902,0.9354687333106995
1477726596.819295,44016,0.9354687333106995
1477726729.401053,44131,0.9354687333106995
1477726862.39324,44131,0.9354687333106995
1477727020.674832,44131,0.9354687333106995
1477727151.024958,44242,0.9354687333106995
1477727280.975863,44242,0.9354687333106995
1477727412.071153,44346,0.9354687333106995
1477727542.123844,44346,0.9354687333106995
1477727671.687785,44457,0.9354687333106995
1477727802.186999,44457,0.9354687333106995
1477728061.432209,44570,0.9354687333106995
1477728191.143786,44570,0.9354687333106995
1477728321.047025,44685,0.9354687333106995
1477728449.702614,44685,0.9354687333106995
1477728579.521431,44798,0.9354687333106995
1477728710.14713,44798,0.9354687333106995
1477728840.884663,44798,0.9354687333106995
1477728972.440181,44906,0.9354687333106995
1477729103.641455,44906,0.9354687333106995
1477729362.245362,45016,0.9354687333106995
1477729492.012881,45016,0.9354687333106995
1477729620.874408,45126,0.9354687333106995
1477729883.891564,45235,0.9354687333106995
1477730015.5202,45343,0.9354687333106995
1477730147.600984,45343,0.9354687333106995
1477730278.01062,45343,0.9354687333106995
1477730409.49136,45453,0.9354687333106995
1477730558.869878,45453,0.9354687333106995
1477730695.885425,45453,0.9354687333106995
1477730835.551681,45562,0.9354687333106995
1477730968.761279,45562,0.9354687333106995
1477731100.524569,45672,0.9354687333106995
1477731233.865419,45672,0.9354687333106995
1477731370.096862,45781,0.9354687333106995
1477731531.328548,45892,0.9354687333106995
1477731664.195139,45892,0.9354687333106995
1477731803.961303,45892,0.9354687333106995
1477731940.233303,46006,0.9354687333106995
1477732078.725081,46006,0.9354687333106995
1477732214.934544,46119,0.9354687333106995
1477732352.351069,46119,0.9354687333106995
1477732487.832918,46235,0.9354687333106995
1477732623.757773,46235,0.9354687333106995
1477732760.853775,46235,0.9354687333106995
1477732898.505642,46344,0.9354687333106995
1477733038.491251,46454,0.9354687333106995
1477733176.555496,46454,0.9354687333106995
1477733314.276392,46454,0.9354687333106995
1477733448.650326,46562,0.9354687333106995
1477733581.620421,46562,0.9354687333106995
1477733714.165008,46674,0.9354687333106995
1477733846.115788,46674,0.9354687333106995
1477733979.269936,46783,0.9354687333106995
1477734116.310134,46783,0.9354687333106995
1477734258.559353,46901,0.9354687333106995
1477734393.325248,46901,0.9354687333106995
1477734528.678614,47015,0.9354687333106995
1477734669.504959,47015,0.9354687333106995
1477734957.106809,47136,0.9354687333106995
1477735103.057837,47136,0.9354687333106995
1477735239.233231,47260,0.9354687333106995
1477735525.212436,47373,0.9354687333106995
1477735804.445577,47484,0.9354687333106995
1477735940.757125,47484,0.9354687333106995
1477736080.519833,47602,0.9354687333106995
1477736217.936882,47602,0.9354687333106995
1477736351.226369,47602,0.9354687333106995
1477736482.480694,47727,0.9354687333106995
1477736614.02076,47851,0.9354687333106995
1477736746.318226,47851,0.9354687333106995
1477736878.189566,47851,0.9354687333106995
1477737140.299992,47968,0.9354687333106995
1477737271.333713,48081,0.9354687333106995
1477737402.680328,48081,0.9354687333106995
1477737533.330645,48191,0.9354687333106995
1477737663.435824,48191,0.9354687333106995
1477737794.505985,48191,0.9354687333106995
1477738055.038096,48301,0.9354687333106995
1477738185.5878,48409,0.9354687333106995
1477738315.810698,48409,0.9354687333106995
1477738447.698844,48522,0.9354687333106995
1477738579.101851,48522,0.9354687333106995
1477738710.637481,48630,0.9354687333106995
1477738839.983066,48630,0.9354687333106995
1477738970.32711,48630,0.9354687333106995
1477739101.352675,48740,0.9354687333106995
1477739231.476999,48740,0.9354687333106995
1477739362.397757,48849,0.9354687333106995
1477739623.071696,48849,0.9354687333106995
1477739753.281588,48958,0.9354687333106995
1477739883.397999,48958,0.9354687333106995
1477740013.053407,49066,0.9354687333106995
1477740144.443081,49066,0.9354687333106995
1477740413.807818,49175,0.9354687333106995
1477740544.845946,49283,0.9354687333106995
1477740676.060142,49283,0.9354687333106995
1477740812.6885,49392,0.9354687333106995
1477740944.130124,49392,0.9354687333106995
1477741075.74732,49392,0.9354687333106995
1477741210.615734,49500,0.9354687333106995
1477741345.229354,49500,0.9354687333106995
1477741479.281396,49609,0.9354687333106995
1477741624.060264,49609,0.9354687333106995
1477741771.267574,49718,0.9354687333106995
1477741911.193239,49718,0.9354687333106995
1477742047.839792,49830,0.9354687333106995
1477742179.423941,49830,0.9354687333106995
1477742313.269483,49937,0.9354687333106995
1477742456.892805,49937,0.9354687333106995
1477742597.50863,49937,0.9354687333106995
1477742746.366595,50047,0.9354687333106995
1477742892.828563,50047,0.9354687333106995
1477743041.980286,50157,0.9354687333106995
1477743190.722231,50157,0.9354687333106995
1477743329.855841,50271,0.9354687333106995
1477743465.685067,50271,0.9354687333106995
1477743601.475942,50390,0.9354687333106995
1477743735.80665,50390,0.9354687333106995
1477743871.792118,50500,0.9359375238418579
1477744005.688999,50500,0.9359375238418579
1477744138.145998,50610,0.9359375238418579
1477744271.280838,50610,0.9359375238418579
1477744549.998161,50718,0.9359375238418579
1477744684.944758,50718,0.9359375238418579
1477744821.238232,50831,0.9359375238418579
1477744968.676014,50831,0.9359375238418579
1477745118.840354,50941,0.9359375238418579
1477745254.403177,50941,0.9359375238418579
1477745397.654844,50941,0.9359375238418579
1477745534.253092,51052,0.9359375238418579
1477745669.274411,51052,0.9359375238418579
1477745803.333089,51161,0.9359375238418579
1477745936.74619,51161,0.9359375238418579
1477746076.318724,51273,0.9359375238418579
1477746209.230649,51386,0.9359375238418579
1477746341.174714,51386,0.9359375238418579
1477746629.166175,51496,0.9359375238418579
1477746760.366346,51496,0.9359375238418579
1477746891.430251,51496,0.9359375238418579
1477747022.617976,51605,0.9359375238418579
1477747154.201316,51715,0.9359375238418579
1477747415.962563,51829,0.9362499713897705
1477747549.433565,51829,0.9362499713897705
1477747688.464426,51829,0.9362499713897705
1477747852.040138,51940,0.9362499713897705
1477747996.847018,51940,0.9362499713897705
1477748133.336311,52053,0.9362499713897705
1477748279.508648,52053,0.9362499713897705
1477748417.843325,52182,0.9362499713897705
1477748550.056056,52182,0.9362499713897705
1477748682.270145,52182,0.9362499713897705
1477748816.384777,52311,0.9362499713897705
1477749100.96906,52435,0.9362499713897705
1477749257.730854,52555,0.9362499713897705
1477749391.345298,52555,0.9362499713897705
1477749541.680791,52555,0.9362499713897705
1477749687.607818,52674,0.9362499713897705
1477749829.16402,52674,0.9362499713897705
1477749973.463857,52785,0.9362499713897705
1477750118.936194,52785,0.9362499713897705
1477750253.269776,52905,0.9362499713897705
1477750385.966702,52905,0.9362499713897705
1477750517.826999,53022,0.9362499713897705
1477750650.72462,53022,0.9362499713897705
1477750785.002194,53139,0.9362499713897705
1477750924.345283,53139,0.9362499713897705
1477751056.08022,53256,0.9362499713897705
1477751189.283002,53256,0.9362499713897705
1477751320.769008,53376,0.9362499713897705
1477751583.040543,53376,0.9362499713897705
1477751714.603754,53491,0.9362499713897705
1477751846.471152,53491,0.9362499713897705
1477751977.394719,53599,0.9362499713897705
1477752109.520091,53599,0.9362499713897705
1477752242.305121,53708,0.9362499713897705
1477752504.461763,53817,0.9362499713897705
1477752635.717374,53817,0.9362499713897705
1477752767.78063,53817,0.9362499713897705
1477752899.332837,53927,0.9362499713897705
1477753164.382608,54037,0.9362499713897705
1477753295.429308,54037,0.9362499713897705
1477753428.220189,54146,0.9362499713897705
1477753563.844794,54146,0.9362499713897705
1477753697.368018,54146,0.9362499713897705
1477753832.948676,54252,0.9362499713897705
1477753963.80445,54252,0.9362499713897705
1477754095.183952,54364,0.9362499713897705
1477754225.848121,54364,0.9362499713897705
1477754357.531234,54364,0.9362499713897705
1477754489.390651,54473,0.9362499713897705
1477754621.115585,54582,0.9362499713897705
1477754752.868717,54582,0.9362499713897705
1477754884.129161,54582,0.9362499713897705
1477755014.743259,54691,0.9362499713897705
1477755146.445012,54691,0.9362499713897705
1477755276.841266,54803,0.9362499713897705
1477755407.447874,54803,0.9362499713897705
1477755538.890907,54911,0.9362499713897705
1477755672.00923,54911,0.9362499713897705
1477755803.932929,54911,0.9362499713897705
1477755935.892483,55021,0.9362499713897705
1477756068.618979,55021,0.9362499713897705
1477756208.502425,55129,0.9362499713897705
1477756490.064277,55238,0.9362499713897705
1477756621.978851,55238,0.9362499713897705
1477756756.510048,55348,0.9362499713897705
1477757021.831084,55348,0.9362499713897705
1477757168.143357,55458,0.9362499713897705
1477757447.04864,55458,0.9362499713897705
1477757618.070689,55556,0.9362499713897705
1477757794.478626,55639,0.9362499713897705
1477757935.160917,55772,0.9362499713897705
1477758086.055265,55772,0.9362499713897705
1477758253.823085,55912,0.9362499713897705
1477758410.401723,55912,0.9362499713897705
1477758547.285144,56036,0.9362499713897705
1477758678.789003,56036,0.9362499713897705
1477758991.1681,56160,0.9362499713897705
1477759187.089562,56160,0.9362499713897705
1477759324.881257,56284,0.9362499713897705
1477759458.484584,56374,0.9362499713897705
1477759590.109112,56374,0.9362499713897705
1477759723.014858,56498,0.9362499713897705
1477759855.820438,56498,0.9362499713897705
1477759987.108488,56498,0.9362499713897705
1477760251.516377,56626,0.9362499713897705
1477760553.246053,56734,0.9362499713897705
1477760820.326398,56848,0.9362499713897705
1477761099.087808,56958,0.9362499713897705
1477761271.788421,57069,0.9362499713897705
1477761402.653512,57069,0.9362499713897705
1477761548.22839,57177,0.9362499713897705
1477761708.295724,57177,0.9362499713897705
1477761841.630912,57288,0.9362499713897705
1477761973.26774,57288,0.9362499713897705
1477762105.243476,57396,0.9362499713897705
1477762369.224937,57396,0.9362499713897705
1477762499.664525,57511,0.9362499713897705
1477762642.01022,57511,0.9362499713897705
1477762772.816526,57622,0.9362499713897705
1477763034.35487,57722,0.9362499713897705
1477763165.710797,57722,0.9362499713897705
1477763297.238692,57830,0.9362499713897705
1477763427.145078,57830,0.9362499713897705
1477763558.97283,57830,0.9362499713897705
1477763690.279696,57939,0.9362499713897705
1477763820.794366,57939,0.9362499713897705
1477763951.956804,58050,0.9362499713897705
1477764214.760807,58163,0.9362499713897705
1477764347.066169,58163,0.9362499713897705
1477764478.525018,58163,0.9362499713897705
1477764611.579229,58274,0.9362499713897705
1477764742.150303,58274,0.9362499713897705
1477764873.626737,58387,0.9362499713897705
1477765004.564283,58387,0.9362499713897705
1477765136.685295,58499,0.9362499713897705
1477765276.985575,58499,0.9362499713897705
1477765415.597313,58608,0.9362499713897705
1477765548.389788,58608,0.9362499713897705
1477765680.207718,58608,0.9362499713897705
1477765812.086868,58718,0.9362499713897705
1477765943.758911,58718,0.9362499713897705
1477766208.852627,58830,0.9362499713897705
1477766339.320653,58948,0.9362499713897705
1477766470.388507,58948,0.9362499713897705
1477766601.754108,59061,0.9362499713897705
1477766732.42977,59061,0.9362499713897705
1477766863.0976,59061,0.9362499713897705
1477766992.675161,59171,0.9362499713897705
1477767122.603909,59171,0.9362499713897705
1477767254.357597,59280,0.9362499713897705
1477767384.617904,59280,0.9362499713897705
1477767516.085992,59390,0.9362499713897705
1477767648.096362,59390,0.9362499713897705
1477767778.788,59390,0.9362499713897705
1477767924.553389,59498,0.9362499713897705
1477768055.527015,59498,0.9362499713897705
1477768189.783764,59606,0.9362499713897705
1477768321.44078,59606,0.9362499713897705
1477768452.805936,59719,0.9362499713897705
1477768584.62115,59719,0.9362499713897705
1477768716.985044,59719,0.9362499713897705
1477768849.093137,59858,0.9362499713897705
1477768982.704557,59858,0.9362499713897705
1477769114.099042,59998,0.9362499713897705
1477769245.769969,59998,0.9362499713897705
1477769377.499096,60125,0.9362499713897705
1477769510.901724,60125,0.9362499713897705
1477769642.923298,60248,0.9362499713897705
1477769776.666894,60248,0.9362499713897705
1477769917.725595,60367,0.9362499713897705
1477770066.48594,60367,0.9362499713897705
1477770218.088848,60476,0.9362499713897705
1477770349.937994,60476,0.9362499713897705
1477770489.334165,60476,0.9362499713897705
1477770622.788541,60585,0.9362499713897705
1477770901.932353,60585,0.9362499713897705
1477771165.835186,60729,0.9362499713897705
1477771297.620952,60729,0.9362499713897705
1477771428.550003,60881,0.9362499713897705
1477771559.67426,60881,0.9362499713897705
1477771690.838806,61009,0.9362499713897705
1477771953.435492,61009,0.9362499713897705
1477772084.587754,61136,0.9362499713897705
1477772215.352094,61136,0.9362499713897705
1477772348.42277,61260,0.9362499713897705
1477772480.022727,61260,0.9362499713897705
1477772612.044237,61384,0.9362499713897705
1477772742.859437,61384,0.9362499713897705
1477772874.306164,61384,0.9362499713897705
1477773005.122712,61506,0.9362499713897705
1477773135.621406,61506,0.9362499713897705
1477773287.586171,61626,0.9362499713897705
1477773439.447406,61626,0.9362499713897705
1477773575.012274,61723,0.9362499713897705
1477773705.654978,61723,0.9362499713897705
1477773967.085836,61834,0.9362499713897705
1477774099.148228,61942,0.9362499713897705
1477774229.235868,61942,0.9362499713897705
1477774359.742185,61942,0.9362499713897705
1477774503.700636,62050,0.9362499713897705
1477774781.311381,62050,0.9362499713897705
1477774914.866819,62160,0.9362499713897705
1477775408.559294,62387,0.9362499713897705
1477775572.652874,62387,0.9362499713897705
1477775713.558302,62496,0.9362499713897705
1477775851.888658,62496,0.9362499713897705
1477776017.074265,62609,0.9362499713897705
1477776349.132223,62609,0.9362499713897705
1477776568.533913,62720,0.9362499713897705
1477776709.178005,62803,0.9362499713897705
1477776845.242164,62922,0.9362499713897705
1477776992.713505,62922,0.9362499713897705
1477777204.327449,63068,0.9362499713897705
1477777398.207331,63068,0.9362499713897705
1477777716.252304,63185,0.9362499713897705
1477777944.696452,63295,0.9362499713897705
1477778100.221078,63405,0.9362499713897705
1477778243.337638,63405,0.9362499713897705
1477778420.935758,63525,0.9362499713897705
1477778557.93877,63525,0.9362499713897705
1477778699.153837,63651,0.9362499713897705
1477778857.439202,63651,0.9362499713897705
1477779004.446728,63771,0.9362499713897705
1477779171.077368,63771,0.9362499713897705
1477779373.672921,63888,0.9362499713897705
1477779516.720829,63994,0.9362499713897705
1477779791.524547,64119,0.9362499713897705
1477779928.819845,64119,0.9362499713897705
1477780065.566309,64119,0.9362499713897705
1477780200.181771,64243,0.9362499713897705
1477780465.530919,64243,0.9362499713897705
1477780598.505036,64362,0.9362499713897705
1477780734.269991,64482,0.9362499713897705
1477780867.183457,64482,0.9362499713897705
1477780999.848629,64603,0.9362499713897705
1477781132.733236,64603,0.9362499713897705
1477781275.27046,64603,0.9362499713897705


==> plots/Cifar10/run_eval,tag_Precision.csv <==
Wall time,Step,Value
1477608163.779547,0,0.08710937201976776
1477608477.362404,102,0.2141406238079071
1477608629.598789,102,0.21585936844348907
1477608783.149568,251,0.31968748569488525
1477608936.689865,251,0.318359375
1477609090.623409,385,0.37312498688697815
1477609242.876815,385,0.37437498569488525
1477609398.147295,385,0.37351563572883606
1477609553.276346,529,0.4188281297683716
1477609710.984179,680,0.45781248807907104
1477609864.618244,680,0.46367186307907104
1477610092.29389,816,0.49281251430511475
1477610258.50798,950,0.5577343702316284
1477610592.193638,1095,0.5861718654632568
1477610794.089669,1095,0.5864843726158142
1477610953.962087,1219,0.6025000214576721
1477611112.037799,1219,0.6025000214576721
1477611275.54722,1335,0.6482031345367432
1477611435.809798,1335,0.6454687714576721
1477611592.04166,1405,0.645703136920929
1477611748.235481,1405,0.6467187404632568
1477611903.61848,1555,0.6654687523841858
1477612058.484722,1555,0.6637499928474426
1477612217.08358,1710,0.6916406154632568
1477612393.871255,1710,0.6947656273841858
1477612551.260415,1860,0.688671886920929
1477612714.764077,1860,0.6896874904632568
1477612877.805121,2009,0.7105468511581421
1477613034.143018,2009,0.712109386920929
1477613191.137519,2160,0.7153124809265137
1477613348.563489,2160,0.7150781154632568
1477613504.324015,2317,0.743359386920929
1477613659.576752,2317,0.7414844036102295
1477613818.046189,2473,0.7515624761581421
1477613976.125947,2473,0.748828113079071
1477614183.173161,2630,0.7613281011581421
1477614396.885723,2773,0.7778906226158142
1477614566.867377,2773,0.7757812738418579
1477614739.199348,2904,0.7900000214576721
1477614911.076035,3051,0.7882031202316284
1477615069.776022,3051,0.7866406440734863
1477615229.767766,3051,0.7862499952316284
1477615387.184849,3201,0.7803906202316284
1477615557.02982,3201,0.7807812690734863
1477615717.880706,3355,0.7914843559265137
1477615884.814161,3505,0.798046886920929
1477616101.700732,3505,0.797656238079071
1477616306.402474,3656,0.7524999976158142
1477616487.025671,3656,0.7553906440734863
1477616653.769986,3775,0.8028125166893005
1477616809.275426,3920,0.7948437333106995
1477616963.819184,3920,0.7943750023841858
1477617152.760285,4077,0.7987499833106995
1477617342.546184,4221,0.786328136920929
1477617510.166923,4221,0.7867968678474426
1477617675.500291,4375,0.8149218559265137
1477617840.281498,4375,0.8165624737739563
1477617995.654726,4531,0.8303906321525574
1477618150.40217,4531,0.8295312523841858
1477618308.51572,4678,0.8167187571525574
1477618479.726071,4678,0.8203125
1477618640.768181,4830,0.8092187643051147
1477618804.131886,4830,0.8086718916893005
1477618967.821698,4984,0.8268749713897705
1477619126.990688,5134,0.8204687237739563
1477619315.269429,5134,0.8187500238418579
1477619495.773344,5267,0.823046863079071
1477619686.746311,5267,0.8217187523841858
1477619851.617961,5407,0.8225781321525574
1477620015.287443,5407,0.8229687213897705
1477620183.53299,5554,0.8275781273841858
1477620341.511701,5705,0.8314843773841858
1477620516.381634,5705,0.8306249976158142
1477620685.93244,5855,0.8018749952316284
1477620842.636572,5855,0.8030468821525574
1477620978.433124,5999,0.8379687666893005
1477621137.117024,5999,0.8387500047683716
1477621290.136172,5999,0.8380468487739563
1477621449.585295,6152,0.8397656083106995
1477621630.268208,6298,0.8453124761581421
1477621786.139195,6438,0.8352344036102295
1477621942.666303,6438,0.8365625143051147
1477622099.2911,6438,0.8341405987739563
1477622258.357506,6593,0.850390613079071
1477622571.047554,6746,0.8485156297683716
1477622732.271391,6746,0.8467187285423279
1477622907.902576,6896,0.8367968797683716
1477623063.256485,7022,0.8192968964576721
1477623220.938193,7022,0.8212500214576721
1477623377.106069,7169,0.8452343940734863
1477623539.146625,7169,0.8438281416893005
1477623701.410099,7320,0.814453125
1477623858.734006,7320,0.8128125071525574
1477624016.134505,7462,0.8382812738418579
1477624219.293721,7462,0.8348437547683716
1477624375.885916,7600,0.8377344012260437
1477624687.643397,7600,0.8381249904632568
1477624843.7761,7742,0.8501562476158142
1477624998.660636,7742,0.8498437404632568
1477625312.862354,7878,0.8454687595367432
1477625660.477687,7998,0.8456249833106995
1477626018.125366,8107,0.8344531059265137
1477626148.339643,8210,0.8450000286102295
1477626278.203712,8210,0.8428124785423279
1477626421.379555,8316,0.8401562571525574
1477626559.272166,8421,0.8495312333106995
1477626712.250913,8421,0.8500000238418579
1477626866.851263,8524,0.8403124809265137
1477627000.892233,8524,0.841015636920929
1477627146.048679,8524,0.8411718606948853
1477627292.842995,8627,0.83984375
1477627457.594176,8627,0.8400781154632568
1477627592.22123,8733,0.8450000286102295
1477627738.579952,8837,0.8517187237739563
1477628098.149383,8942,0.8228906393051147
1477628318.62703,8942,0.8235156536102295
1477628481.999136,9047,0.8203125
1477628651.144843,9047,0.8213281035423279
1477628827.773564,9152,0.841796875
1477628984.028003,9252,0.8585156202316284
1477629228.514166,9252,0.8585156202316284
1477629390.670848,9357,0.858593761920929
1477629541.388344,9460,0.8604687452316284
1477629727.123627,9460,0.8633593916893005
1477629906.475339,9565,0.8307812213897705
1477630066.688313,9565,0.8319531083106995
1477630200.980933,9667,0.8547656536102295
1477630332.713971,9667,0.8553125262260437
1477630465.562577,9772,0.8548437356948853
1477630597.246279,9772,0.8568750023841858
1477630730.104174,9874,0.8560156226158142
1477630883.861553,9874,0.857421875
1477631150.673803,9980,0.8489062786102295
1477631292.038507,9980,0.8475781083106995
1477631428.357676,10084,0.8528125286102295
1477631559.103403,10084,0.850390613079071
1477631708.038933,10189,0.8542187213897705
1477631865.842747,10189,0.8585156202316284
1477631997.78324,10292,0.8721093535423279
1477632131.397425,10292,0.870312511920929
1477632289.769916,10402,0.8446093797683716
1477632422.781614,10402,0.848437488079071
1477632554.297293,10505,0.866015613079071
1477632695.073566,10505,0.8685156106948853
1477632844.589535,10610,0.8544531464576721
1477632980.116227,10610,0.8525000214576721
1477633116.786889,10715,0.8622656464576721
1477633271.10419,10715,0.8624218702316284
1477633412.610554,10818,0.8560156226158142
1477633544.003036,10818,0.8548437356948853
1477633685.923164,10818,0.8558593988418579
1477633826.545354,10921,0.8438281416893005
1477633963.930489,10921,0.8446875214576721
1477634121.438361,11028,0.8584374785423279
1477634286.219789,11028,0.8603125214576721
1477634444.155342,11131,0.8443750143051147
1477634588.941853,11131,0.8428124785423279
1477634736.543722,11236,0.8455469012260437
1477634903.773427,11236,0.8428906202316284
1477635063.688151,11341,0.8432812690734863
1477635220.621913,11341,0.8440625071525574
1477635365.412684,11447,0.8292187452316284
1477635500.259185,11447,0.8317968845367432
1477635633.117801,11552,0.846875011920929
1477635765.40077,11552,0.8483593463897705
1477635897.275561,11657,0.8624218702316284
1477636031.446216,11657,0.86328125
1477636169.623854,11657,0.8642187714576721
1477636312.270713,11759,0.8626562356948853
1477636449.16009,11867,0.862109363079071
1477636613.65214,11867,0.8633593916893005
1477636749.84454,11970,0.8399999737739563
1477636903.91561,11970,0.8383593559265137
1477637051.950706,11970,0.8388281464576721
1477637201.82799,12074,0.8528125286102295
1477637344.572478,12179,0.8716406226158142
1477637476.805414,12179,0.8697656393051147
1477637610.929574,12288,0.8533594012260437
1477637743.994606,12288,0.8553125262260437
1477637880.133256,12288,0.8529687523841858
1477638031.802295,12391,0.866015613079071
1477638162.077746,12391,0.8667968511581421
1477638311.451841,12391,0.8670312762260437
1477638469.566075,12496,0.8540624976158142
1477638633.370422,12599,0.858203113079071
1477638779.092135,12599,0.8594531416893005
1477638916.255147,12706,0.8671875
1477639057.604767,12706,0.868359386920929
1477639192.525953,12809,0.8548437356948853
1477639342.070074,12809,0.8573437333106995
1477639475.337758,12914,0.8439062237739563
1477639610.020087,12914,0.8469531536102295
1477639748.974692,13017,0.8689844012260437
1477639887.064409,13017,0.8682031035423279
1477640046.159596,13123,0.8706250190734863
1477640202.485945,13123,0.8716406226158142
1477640335.63845,13224,0.8482812643051147
1477640637.272172,13329,0.861328125
1477640767.504705,13329,0.8614843487739563
1477641040.798489,13432,0.869140625
1477641350.317978,13432,0.8682031035423279
1477641506.354149,13539,0.8478906154632568
1477641663.084076,13642,0.8521875143051147
1477641808.19925,13642,0.8520312309265137
1477641946.136187,13746,0.8583593964576721
1477642090.509557,13746,0.8580468893051147
1477642229.27127,13850,0.8650781512260437
1477642360.891971,13850,0.8650000095367432
1477642517.99182,13955,0.8497655987739563
1477642652.688609,13955,0.8511718511581421
1477642784.501622,14059,0.8739843964576721
1477642935.014188,14059,0.8717187643051147
1477643080.688987,14059,0.8733593821525574
1477643214.703173,14165,0.8630468845367432
1477643364.448032,14165,0.862109363079071
1477643496.428237,14269,0.8583593964576721
1477643628.904394,14269,0.8596093654632568
1477643765.788085,14375,0.873828113079071
1477643920.241225,14375,0.8737499713897705
1477644051.054789,14478,0.8611719012260437
1477644185.042392,14478,0.8618749976158142
1477644314.698459,14583,0.8653905987739563
1477644445.266732,14583,0.8617187738418579
1477644577.504922,14688,0.8500781059265137
1477644715.562654,14688,0.8510937690734863
1477644858.287557,14796,0.852343738079071
1477644993.228225,14796,0.8514062762260437
1477645130.128507,14796,0.8532031178474426
1477645276.619784,14898,0.8614843487739563
1477645408.061499,14898,0.8571875095367432
1477645567.227925,15005,0.862500011920929
1477645719.329249,15005,0.8621875047683716
1477645875.375739,15109,0.8689062595367432
1477646029.891179,15109,0.8667187690734863
1477646164.172819,15215,0.8440625071525574
1477646322.052201,15215,0.8446093797683716
1477646461.288357,15322,0.8733593821525574
1477646603.290064,15322,0.8733593821525574
1477646758.89404,15430,0.8721093535423279
1477646902.314418,15430,0.8717187643051147
1477647037.475847,15537,0.8635156154632568
1477647181.187673,15537,0.864453136920929
1477647323.466207,15645,0.8726562261581421
1477647466.980956,15645,0.8732812404632568
1477647603.100235,15748,0.8664844036102295
1477648042.937691,15853,0.859375
1477648182.120003,15958,0.8675781488418579
1477648623.932763,16065,0.8479687571525574
1477648774.22856,16170,0.8682031035423279
1477648912.657556,16170,0.8686718940734863
1477649058.601857,16277,0.856249988079071
1477649222.297319,16277,0.8572656512260437
1477649410.892637,16382,0.87890625
1477649556.108394,16382,0.8771093487739563
1477649687.586593,16382,0.8765624761581421
1477649822.484043,16487,0.8511718511581421
1477649991.595901,16487,0.8506249785423279
1477650128.275803,16594,0.8672656416893005
1477650272.913995,16700,0.8799218535423279
1477650548.23367,16804,0.8643749952316284
1477650692.444769,16804,0.8650000095367432
1477650833.897151,16911,0.8702343702316284
1477650971.762738,16911,0.8717968463897705
1477651105.43212,17017,0.8463281393051147
1477651237.144541,17017,0.8443750143051147
1477651368.599266,17017,0.8462499976158142
1477651501.353758,17122,0.8795312643051147
1477651641.127656,17122,0.8778906464576721
1477651774.921153,17228,0.8735156059265137
1477651917.103905,17228,0.8754687309265137
1477652053.71976,17333,0.8531249761581421
1477652185.751623,17333,0.8513281345367432
1477652449.489223,17436,0.8743749856948853
1477652599.518064,17436,0.8739843964576721
1477652735.299331,17543,0.8590624928474426
1477652882.934511,17543,0.8595312237739563
1477653019.61706,17648,0.8689844012260437
1477653166.639643,17648,0.8667968511581421
1477653313.753679,17754,0.8725000023841858
1477653458.720498,17754,0.8732030987739563
1477653598.770555,17858,0.8669531345367432
1477653732.884267,17858,0.8646875023841858
1477653866.407263,17963,0.8670312762260437
1477654002.631278,17963,0.8703906536102295
1477654141.846482,18068,0.8797656297683716
1477654284.938814,18068,0.8810155987739563
1477654418.206283,18068,0.880078136920929
1477654552.913727,18174,0.8774999976158142
1477654687.96611,18174,0.8745312690734863
1477654844.718076,18278,0.8693749904632568
1477654977.529967,18278,0.8692968487739563
1477655248.495505,18383,0.8799218535423279
1477655379.95277,18490,0.8677343726158142
1477655514.905704,18490,0.8678125143051147
1477655651.068131,18595,0.871874988079071
1477655782.27866,18595,0.8715624809265137
1477655914.493098,18703,0.873046875
1477656053.248645,18703,0.8725000023841858
1477656189.741621,18703,0.8713281154632568
1477656472.411133,18808,0.8614062666893005
1477656633.938148,18912,0.8668749928474426
1477656770.070692,18912,0.8693749904632568
1477656926.672155,19015,0.8814843893051147
1477657212.481142,19121,0.8857031464576721
1477657349.244929,19121,0.885546863079071
1477657490.419224,19121,0.8842968940734863
1477657806.366547,19330,0.8785937428474426
1477657970.438656,19330,0.8788281083106995
1477658125.730646,19436,0.8725781440734863
1477658283.967863,19436,0.8680468797683716
1477658439.127311,19542,0.8678905963897705
1477658603.114056,19542,0.8676562309265137
1477658788.405006,19647,0.8610937595367432
1477658954.932565,19647,0.8598437309265137
1477659122.737916,19754,0.8612499833106995
1477659317.652417,19754,0.8629687428474426
1477659514.346435,19859,0.8456249833106995
1477659731.636026,19967,0.8787500262260437
1477659881.847064,19967,0.8768749833106995
1477660021.482536,20064,0.8575000166893005
1477660157.738529,20170,0.8512499928474426
1477660311.484613,20170,0.8510937690734863
1477660442.563154,20170,0.8533594012260437
1477660578.37879,20277,0.864062488079071
1477660712.599737,20277,0.8614843487739563
1477660876.527532,20389,0.8790624737739563
1477661019.142367,20389,0.8784375190734863
1477661153.563724,20495,0.8435937762260437
1477661305.696847,20495,0.8435156345367432
1477661442.988034,20604,0.8767969012260437
1477661716.0498,20712,0.8540624976158142
1477661977.140809,20712,0.8547656536102295
1477662110.328671,20825,0.875
1477662256.672024,20825,0.8750781416893005
1477662413.438523,20941,0.8714062571525574
1477662547.202375,20941,0.8725000023841858
1477662681.702754,21060,0.8806250095367432
1477662813.797662,21060,0.8817968964576721
1477662946.349359,21172,0.8695312738418579
1477663106.598734,21172,0.8689844012260437
1477663240.797413,21283,0.8615624904632568
1477663400.826345,21283,0.8635937571525574
1477663532.78446,21388,0.8764062523841858
1477663665.734493,21388,0.8784375190734863
1477663801.388248,21388,0.8778125047683716
1477663945.562904,21494,0.8721874952316284
1477664096.236332,21494,0.869140625
1477664247.636372,21603,0.8599218726158142
1477664398.485238,21603,0.859375
1477664551.820828,21710,0.8784375190734863
1477664713.92189,21817,0.8760937452316284
1477664870.084116,21817,0.8755468726158142
1477665036.722922,21926,0.8807812333106995
1477665193.009361,21926,0.881640613079071
1477665359.393575,22034,0.8760156035423279
1477665501.050573,22034,0.8759375214576721
1477665649.724618,22144,0.8672656416893005
1477665806.935972,22144,0.8635156154632568
1477665946.982163,22255,0.8651562333106995
1477666086.477484,22255,0.8686718940734863
1477666244.279247,22255,0.8659374713897705
1477666381.972978,22362,0.8614062666893005
1477666517.941213,22362,0.8614843487739563
1477666654.629507,22469,0.8636718988418579
1477666794.577387,22575,0.8717187643051147
1477666937.571779,22575,0.8729687333106995
1477667132.521748,22683,0.8878124952316284
1477667437.252044,22683,0.8910937309265137
1477667637.941531,22786,0.8785156011581421
1477667825.52622,22895,0.8793749809265137
1477668028.99344,22895,0.8795312643051147
1477668214.108848,22998,0.866406261920929
1477668386.803227,23103,0.8685156106948853
1477668560.121435,23103,0.8698437213897705
1477668728.438317,23211,0.8788281083106995
1477669489.516138,23211,0.878125011920929
1477669702.135863,23540,0.8746874928474426
1477669929.268089,23641,0.85546875
1477670182.630879,23745,0.8709375262260437
1477670394.835893,23745,0.869921863079071
1477670711.568891,23842,0.8571093678474426
1477670985.967834,23938,0.8656250238418579
1477671218.048384,24006,0.8639843463897705
1477671391.033902,24093,0.8708593845367432
1477671556.681224,24093,0.8732812404632568
1477671713.096634,24225,0.8774999976158142
1477671858.766732,24225,0.880078136920929
1477672156.543109,24367,0.8618749976158142
1477672293.607877,24491,0.8779687285423279
1477672431.981382,24491,0.8791406154632568
1477672572.145786,24613,0.8707031011581421
1477672733.687974,24734,0.8706250190734863
1477672884.599186,24734,0.8714843988418579
1477673066.407644,24734,0.8692968487739563
1477673228.516355,24844,0.8810937404632568
1477673379.418655,24951,0.8621875047683716
1477673739.818604,24951,0.8612499833106995
1477673947.147948,25062,0.8753906488418579
1477674098.796796,25174,0.8508594036102295
1477674396.675658,25274,0.8595312237739563
1477674672.18607,25381,0.8634374737739563
1477674970.533624,25381,0.8657812476158142
1477675166.320964,25487,0.8703906536102295
1477675328.580873,25574,0.8716406226158142
1477675696.563017,25574,0.8701562285423279
1477675869.05716,25685,0.8810937404632568
1477676244.524393,25895,0.8849218487739563
1477676416.438155,26005,0.8869531154632568
1477676692.273091,26005,0.8864062428474426
1477676851.029075,26112,0.8723437786102295
1477677010.885064,26224,0.8767187595367432
1477677185.711328,26224,0.8778906464576721
1477677332.015827,26331,0.86328125
1477677483.573809,26331,0.8636718988418579
1477677624.050509,26440,0.8535937666893005
1477677753.969261,26440,0.8532031178474426
1477677887.981587,26546,0.8735937476158142
1477678040.144289,26546,0.8746874928474426
1477678332.406119,26657,0.8475000262260437
1477678490.727065,26657,0.8433593511581421
1477678636.3721,26759,0.8851562738418579
1477678798.59021,26868,0.86328125
1477679001.10456,26868,0.8633593916893005
1477679387.865111,26973,0.8689844012260437
1477679593.763853,27078,0.8923437595367432
1477679782.767968,27177,0.8785156011581421
1477679948.482195,27177,0.8778906464576721
1477680467.985704,27387,0.8734375238418579
1477680604.722806,27495,0.8793749809265137
1477680766.490672,27495,0.8787500262260437
1477680904.689309,27603,0.8681250214576721
1477681040.077775,27603,0.8663281202316284
1477681194.651656,27710,0.8689844012260437
1477681355.993616,27710,0.8688281178474426
1477681519.322062,27815,0.8791406154632568
1477681936.157417,27815,0.8807812333106995
1477682340.380873,28030,0.8482031226158142
1477682634.326832,28155,0.8692968487739563
1477682793.284879,28279,0.8719531297683716
1477682960.425997,28279,0.8770312666893005
1477683201.728096,28409,0.880078136920929
1477683408.462229,28549,0.8669531345367432
1477683767.295788,28670,0.8835155963897705
1477683987.668991,28764,0.8600000143051147
1477684181.490229,28863,0.8584374785423279
1477684361.674946,28863,0.8633593916893005
1477684531.143561,28975,0.876953125
1477684697.505821,28975,0.8782812356948853
1477684861.250363,29084,0.8817187547683716
1477685045.416006,29084,0.8792968988418579
1477685225.49148,29213,0.8749218583106995
1477685492.418738,29342,0.8694531321525574
1477685634.468759,29449,0.8810155987739563
1477685810.918554,29449,0.8791406154632568
1477685992.516954,29567,0.8799999952316284
1477686415.32811,29567,0.8803906440734863
1477686648.302323,29774,0.8725000023841858
1477687109.782919,29876,0.883984386920929
1477687415.385546,29979,0.8810937404632568
1477687681.997151,30074,0.9189062714576721
1477687923.338644,30166,0.9228906035423279
1477688674.780389,30326,0.9264843463897705
1477689665.91078,30525,0.9263281226158142
1477690081.533031,30582,0.9291406273841858
1477690481.753076,30729,0.9302343726158142
1477690811.13036,30795,0.9305468797683716
1477691696.938367,30855,0.9291406273841858
1477692719.815264,31082,0.9351562261581421
1477693719.120683,31126,0.9300781488418579
1477694159.273902,31345,0.9312499761581421
1477694504.666621,31439,0.934374988079071
1477695006.000944,31616,0.9332031011581421
1477695182.176906,31722,0.9345312714576721
1477695371.276122,31832,0.9350000023841858
1477695536.384077,31832,0.9329687356948853
1477695723.828521,31939,0.9337499737739563
1477695870.156283,32071,0.934374988079071
1477696009.612957,32071,0.9342187643051147
1477696147.774904,32220,0.9310937523841858
1477696286.365751,32220,0.9321093559265137
1477696425.44749,32220,0.9327343702316284
1477696576.215953,32363,0.9338281154632568
1477696748.357244,32504,0.9311718940734863
1477697285.242503,32613,0.9342187643051147
1477697467.483333,32721,0.9318749904632568
1477697678.175557,32721,0.9325000047683716
1477697857.636864,32837,0.932812511920929
1477698044.325845,32932,0.9317968487739563
1477698305.223394,32932,0.9344531297683716
1477698505.298637,33028,0.9309375286102295
1477698693.640566,33106,0.9344531297683716
1477698896.873714,33206,0.9312499761581421
1477699080.285801,33206,0.9319531321525574
1477699239.565348,33295,0.9350000023841858
1477699399.843614,33295,0.932812511920929
1477699557.849258,33404,0.9339062571525574
1477699720.050406,33404,0.9352343678474426
1477699870.973048,33519,0.9306250214576721
1477700203.687267,33643,0.9314062595367432
1477700369.799868,33643,0.9317968487739563
1477700586.763435,33773,0.9291406273841858
1477700791.703613,33883,0.9276562333106995
1477700978.763967,33883,0.9285937547683716
1477701205.914756,33970,0.932812511920929
1477701381.719761,34091,0.9322656393051147
1477701574.949092,34091,0.9332812428474426
1477701806.975905,34220,0.9346874952316284
1477702167.431538,34331,0.9320312738418579
1477702332.885353,34425,0.9342187643051147
1477702636.979476,34527,0.9330468773841858
1477702784.959746,34663,0.9341406226158142
1477702923.065525,34663,0.9354687333106995
1477703059.818375,34791,0.9344531297683716
1477703192.649921,34791,0.9335156083106995
1477703332.504931,34791,0.9338281154632568
1477703468.568004,34928,0.9334375262260437
1477703602.241717,34928,0.9333593845367432
1477703739.659371,35084,0.9307031035423279
1477703877.638261,35084,0.9314844012260437
1477704013.719774,35238,0.9297656416893005
1477704149.989792,35238,0.9296875
1477704288.602115,35386,0.9290624856948853
1477704423.053833,35386,0.9290624856948853
1477704582.371033,35386,0.9303125143051147
1477704752.036904,35512,0.9300781488418579
1477705050.901852,35643,0.9303905963897705
1477705219.769021,35643,0.9307031035423279
1477705400.187495,35773,0.9317187666893005
1477705578.407859,35886,0.9307812452316284
1477705757.913375,35994,0.9295312762260437
1477705986.334789,35994,0.9285937547683716
1477706146.760366,36109,0.9325781464576721
1477706322.322124,36109,0.9332031011581421
1477706527.889544,36220,0.9309375286102295
1477706848.25892,36327,0.9292187690734863
1477707188.06306,36393,0.9284374713897705
1477707788.653814,36493,0.928515613079071
1477708078.32063,36607,0.9287499785423279
1477708276.1401,36675,0.9302343726158142
1477708456.542117,36675,0.9317187666893005
1477708614.675692,36805,0.9325781464576721
1477708773.513765,36805,0.9307031035423279
1477708927.475797,36938,0.9266406297683716
1477709093.636421,36938,0.9270312786102295
1477709243.926342,37085,0.9333593845367432
1477709573.049113,37227,0.9313281178474426
1477709753.222731,37364,0.9321093559265137
1477709919.916116,37364,0.9307031035423279
1477710084.202347,37501,0.92578125
1477710243.154021,37630,0.9320312738418579
1477710417.355776,37630,0.9314844012260437
1477710600.05571,37746,0.9266406297683716
1477710836.629232,37746,0.927734375
1477711110.857242,37877,0.9272656440734863
1477711347.914672,37922,0.9274218678474426
1477711541.115035,38018,0.9303905963897705
1477711739.653888,38018,0.9310937523841858
1477712171.038141,38139,0.9297656416893005
1477712358.555386,38278,0.9267968535423279
1477712567.208775,38400,0.9286718964576721
1477712735.753602,38526,0.92578125
1477712910.060683,38526,0.9253125190734863
1477713073.874409,38657,0.9235156178474426
1477713220.239848,38786,0.9300000071525574
1477713512.412786,38786,0.9298437237739563
1477713647.077127,38923,0.9314062595367432
1477713779.804413,38923,0.9303125143051147
1477713912.367719,39059,0.922656238079071
1477714294.919987,39059,0.9233593940734863
1477714435.597225,39308,0.9292187690734863
1477714914.183757,39426,0.9233593940734863
1477715051.995582,39486,0.9282031059265137
1477715349.885042,39632,0.9262499809265137
1477715486.672643,39632,0.9288281202316284
1477715630.374425,39769,0.9275000095367432
1477715894.353329,39769,0.9266406297683716
1477716162.257017,39891,0.9300000071525574
1477716300.969037,40016,0.9270312786102295
1477716434.037138,40016,0.924609363079071
1477716568.480433,40132,0.9327343702316284
1477716718.627354,40132,0.9331250190734863
1477716855.29258,40249,0.9254687428474426
1477716988.201534,40249,0.9246875047683716
1477717253.947751,40361,0.9267187714576721
1477717386.134134,40361,0.9252343773841858
1477717522.958877,40470,0.9295312762260437
1477717661.48973,40470,0.9314062595367432
1477717938.351549,40580,0.9282812476158142
1477718273.308719,40689,0.9214843511581421
1477718495.446922,40804,0.9247656464576721
1477718630.445284,40935,0.9251562356948853
1477718763.856686,40935,0.9242968559265137
1477719035.270901,41058,0.9217968583106995
1477719178.185935,41058,0.9219531416893005
1477719315.077191,41172,0.9195312261581421
1477719453.626272,41172,0.9208593964576721
1477719590.413875,41291,0.9246875047683716
1477719858.073418,41415,0.9272656440734863
1477719988.643671,41415,0.9301562309265137
1477720119.372849,41557,0.9267187714576721
1477720250.18319,41557,0.9225780963897705
1477720382.669163,41557,0.9248437285423279
1477720514.203255,41700,0.9225000143051147
1477720646.325004,41700,0.9225780963897705
1477720777.644752,41825,0.9192187786102295
1477720916.572165,41825,0.9227343797683716
1477721053.498358,41941,0.9258593916893005
1477721371.868389,42058,0.9282031059265137
1477721535.96188,42058,0.928906261920929
1477721676.719644,42174,0.9266406297683716
1477721818.20154,42174,0.9260937571525574
1477721960.496936,42291,0.9243749976158142
1477722101.758957,42291,0.9244531393051147
1477722241.108973,42405,0.9275000095367432
1477722512.168112,42524,0.9240624904632568
1477722648.520449,42524,0.9254687428474426
1477722784.093204,42524,0.9234374761581421
1477722918.450171,42641,0.9220312237739563
1477723053.078564,42641,0.9229687452316284
1477723188.727158,42759,0.920703113079071
1477723323.314019,42759,0.9223437309265137
1477723459.876726,42880,0.9242968559265137
1477723593.564684,42880,0.9242968559265137
1477723730.442601,42995,0.9262499809265137
1477723865.904883,42995,0.928515613079071
1477724003.782115,43115,0.9214062690734863
1477724273.117927,43115,0.919921875
1477724406.208498,43228,0.924609363079071
1477724679.553116,43346,0.922656238079071
1477724829.186552,43346,0.9234374761581421
1477724977.716016,43460,0.9235156178474426
1477725135.037147,43460,0.9222656488418579
1477725267.986057,43573,0.9224218726158142
1477725400.166547,43573,0.925000011920929
1477725534.118799,43573,0.9239062666893005
1477725667.587534,43682,0.9242187738418579
1477725802.382237,43682,0.9250781536102295
1477725935.755735,43791,0.9279687404632568
1477726068.072846,43791,0.9286718964576721
1477726200.297143,43902,0.9235156178474426
1477726332.159551,43902,0.9253906011581421
1477726464.093096,43902,0.9241406321525574
1477726596.819236,44016,0.9264062643051147
1477726729.40095,44131,0.9228906035423279
1477726862.393181,44131,0.9248437285423279
1477727020.674775,44131,0.9253125190734863
1477727151.024888,44242,0.926562488079071
1477727280.975807,44242,0.9275000095367432
1477727412.071083,44346,0.920703113079071
1477727542.123781,44346,0.9200780987739563
1477727671.687724,44457,0.9247656464576721
1477727802.186943,44457,0.9262499809265137
1477728061.432149,44570,0.9228125214576721
1477728191.143729,44570,0.923046886920929
1477728321.04697,44685,0.9203906059265137
1477728449.702497,44685,0.9190624952316284
1477728579.521373,44798,0.9223437309265137
1477728710.147069,44798,0.9253906011581421
1477728840.884604,44798,0.9245312213897705
1477728972.440123,44906,0.9211719036102295
1477729103.641401,44906,0.9225780963897705
1477729362.245297,45016,0.9220312237739563
1477729492.012806,45016,0.9202343821525574
1477729620.874326,45126,0.9249218702316284
1477729883.89149,45235,0.9250781536102295
1477730015.520143,45343,0.9213281273841858
1477730147.600894,45343,0.923828125
1477730278.010563,45343,0.9232812523841858
1477730409.4913,45453,0.9202343821525574
1477730558.86982,45453,0.9216406345367432
1477730695.885364,45453,0.9214062690734863
1477730835.551608,45562,0.9261718988418579
1477730968.761201,45562,0.924609363079071
1477731100.52449,45672,0.9224218726158142
1477731233.865352,45672,0.9221875071525574
1477731370.096804,45781,0.9200780987739563
1477731531.328493,45892,0.9208593964576721
1477731664.195053,45892,0.9222656488418579
1477731803.961237,45892,0.9209374785423279
1477731940.233247,46006,0.9203125238418579
1477732078.72502,46006,0.9221093654632568
1477732214.934462,46119,0.9228906035423279
1477732352.350989,46119,0.9217187762260437
1477732487.832862,46235,0.9194531440734863
1477732623.757708,46235,0.9209374785423279
1477732760.85372,46235,0.9200000166893005
1477732898.505571,46344,0.9250781536102295
1477733038.491178,46454,0.921875
1477733176.55542,46454,0.9217968583106995
1477733314.276268,46454,0.9221875071525574
1477733448.650244,46562,0.9200780987739563
1477733581.620346,46562,0.9217187762260437
1477733714.164939,46674,0.9168750047683716
1477733846.115701,46674,0.9145312309265137
1477733979.269873,46783,0.9258593916893005
1477734116.31004,46783,0.9270312786102295
1477734258.559296,46901,0.9189062714576721
1477734393.325192,46901,0.917187511920929
1477734528.678536,47015,0.9203125238418579
1477734669.504902,47015,0.9217187762260437
1477734957.10673,47136,0.9243749976158142
1477735103.057775,47136,0.9239843487739563
1477735239.233148,47260,0.9249218702316284
1477735525.212373,47373,0.9281250238418579
1477735804.445518,47484,0.9243749976158142
1477735940.757071,47484,0.9221093654632568
1477736080.51978,47602,0.9271875023841858
1477736217.936827,47602,0.9255468845367432
1477736351.226283,47602,0.9235937595367432
1477736482.480621,47727,0.9246875047683716
1477736614.020681,47851,0.9158594012260437
1477736746.318165,47851,0.9147655963897705
1477736878.189492,47851,0.9155468940734863
1477737140.299917,47968,0.923828125
1477737271.333648,48081,0.9202343821525574
1477737402.68027,48081,0.9215624928474426
1477737533.330591,48191,0.9267968535423279
1477737663.435712,48191,0.9237499833106995
1477737794.505905,48191,0.9243749976158142
1477738055.038017,48301,0.9257031083106995
1477738185.587744,48409,0.9231250286102295
1477738315.810641,48409,0.9244531393051147
1477738447.698779,48522,0.9220312237739563
1477738579.101796,48522,0.9188281297683716
1477738710.637394,48630,0.9140625
1477738839.983012,48630,0.9158594012260437
1477738970.327045,48630,0.91796875
1477739101.352593,48740,0.9228125214576721
1477739231.476941,48740,0.9253125190734863
1477739362.39769,48849,0.9222656488418579
1477739623.071603,48849,0.9197656512260437
1477739753.281529,48958,0.9240624904632568
1477739883.397918,48958,0.9239843487739563
1477740013.053352,49066,0.9213281273841858
1477740144.443024,49066,0.9228125214576721
1477740413.807763,49175,0.9259374737739563
1477740544.845886,49283,0.9169531464576721
1477740676.060076,49283,0.9183593988418579
1477740812.688442,49392,0.9258593916893005
1477740944.129942,49392,0.9241406321525574
1477741075.747262,49392,0.9229687452316284
1477741210.615672,49500,0.9225000143051147
1477741345.229294,49500,0.9240624904632568
1477741479.28133,49609,0.9186718463897705
1477741624.060189,49609,0.9217187762260437
1477741771.267495,49718,0.9204687476158142
1477741911.193182,49718,0.9195312261581421
1477742047.839734,49830,0.921875
1477742179.423861,49830,0.9242968559265137
1477742313.26943,49937,0.9244531393051147
1477742456.892751,49937,0.9222656488418579
1477742597.508567,49937,0.9217968583106995
1477742746.366501,50047,0.9282031059265137
1477742892.828506,50047,0.9291406273841858
1477743041.98023,50157,0.9311718940734863
1477743190.722172,50157,0.9317187666893005
1477743329.85578,50271,0.9346874952316284
1477743465.684973,50271,0.9342968463897705
1477743601.475886,50390,0.9319531321525574
1477743735.80659,50390,0.9327343702316284
1477743871.792058,50500,0.9359375238418579
1477744005.688944,50500,0.9348437786102295
1477744138.145937,50610,0.9333593845367432
1477744271.280785,50610,0.9332031011581421
1477744549.998107,50718,0.9331250190734863
1477744684.944692,50718,0.9340624809265137
1477744821.238175,50831,0.935546875
1477744968.675943,50831,0.9339843988418579
1477745118.840298,50941,0.9331250190734863
1477745254.403077,50941,0.9340624809265137
1477745397.65479,50941,0.9351562261581421
1477745534.253012,51052,0.9339062571525574
1477745669.274324,51052,0.9352343678474426
1477745803.333016,51161,0.9352343678474426
1477745936.746134,51161,0.9346093535423279
1477746076.318648,51273,0.9346093535423279
1477746209.230589,51386,0.9339062571525574
1477746341.174641,51386,0.934765636920929
1477746629.166115,51496,0.9346874952316284
1477746760.366284,51496,0.935546875
1477746891.430176,51496,0.9354687333106995
1477747022.6179,51605,0.9335156083106995
1477747154.201225,51715,0.9346874952316284
1477747415.962502,51829,0.9335156083106995
1477747549.433485,51829,0.9342968463897705
1477747688.464372,51829,0.9342968463897705
1477747852.040053,51940,0.9348437786102295
1477747996.846955,51940,0.9328906536102295
1477748133.336253,52053,0.9339062571525574
1477748279.508559,52053,0.934765636920929
1477748417.843258,52182,0.9332031011581421
1477748550.05598,52182,0.9334375262260437
1477748682.270071,52182,0.9344531297683716
1477748816.384694,52311,0.934765636920929
1477749100.968891,52435,0.9340624809265137
1477749257.730779,52555,0.9346093535423279
1477749391.345227,52555,0.9338281154632568
1477749541.680733,52555,0.9340624809265137
1477749687.607762,52674,0.9344531297683716
1477749829.163953,52674,0.9346093535423279
1477749973.463791,52785,0.9327343702316284
1477750118.936137,52785,0.9336718916893005
1477750253.269718,52905,0.934765636920929
1477750385.966625,52905,0.934374988079071
1477750517.826916,53022,0.93359375
1477750650.72456,53022,0.932812511920929
1477750785.002129,53139,0.9352343678474426
1477750924.345225,53139,0.9328906536102295
1477751056.080143,53256,0.9342968463897705
1477751189.282948,53256,0.9341406226158142
1477751320.768947,53376,0.9337499737739563
1477751583.040478,53376,0.9332031011581421
1477751714.603692,53491,0.9341406226158142
1477751846.471093,53491,0.9321874976158142
1477751977.394662,53599,0.9342187643051147
1477752109.520013,53599,0.934765636920929
1477752242.305067,53708,0.9356250166893005
1477752504.461712,53817,0.9356250166893005
1477752635.717309,53817,0.9361718893051147
1477752767.780566,53817,0.934374988079071
1477752899.332784,53927,0.9345312714576721
1477753164.38253,54037,0.9357030987739563
1477753295.429244,54037,0.9333593845367432
1477753428.220094,54146,0.9337499737739563
1477753563.844737,54146,0.9345312714576721
1477753697.367954,54146,0.9341406226158142
1477753832.948568,54252,0.9346093535423279
1477753963.804393,54252,0.9342187643051147
1477754095.18389,54364,0.934765636920929
1477754225.848065,54364,0.9330468773841858
1477754357.531166,54364,0.9329687356948853
1477754489.390572,54473,0.9333593845367432
1477754621.115528,54582,0.9342968463897705
1477754752.868649,54582,0.9325781464576721
1477754884.129104,54582,0.9334375262260437
1477755014.743086,54691,0.9354687333106995
1477755146.444948,54691,0.9340624809265137
1477755276.841177,54803,0.9338281154632568
1477755407.447814,54803,0.9342187643051147
1477755538.890851,54911,0.9340624809265137
1477755672.009145,54911,0.9330468773841858
1477755803.932855,54911,0.9339843988418579
1477755935.892426,55021,0.9346874952316284
1477756068.618872,55021,0.9332812428474426
1477756208.502368,55129,0.9346093535423279
1477756490.064219,55238,0.9341406226158142
1477756621.978784,55238,0.9321093559265137
1477756756.509991,55348,0.9333593845367432
1477757021.830969,55348,0.9332031011581421
1477757168.143303,55458,0.9331250190734863
1477757447.024461,55458,0.932812511920929
1477757618.070625,55556,0.9342187643051147
1477757794.478561,55639,0.9323437213897705
1477757935.160864,55772,0.9335156083106995
1477758086.055205,55772,0.9333593845367432
1477758253.823022,55912,0.9342187643051147
1477758410.401648,55912,0.932812511920929
1477758547.285089,56036,0.932812511920929
1477758678.788944,56036,0.9349218606948853
1477758991.168022,56160,0.9332031011581421
1477759187.0895,56160,0.9336718916893005
1477759324.8812,56284,0.9331250190734863
1477759458.484519,56374,0.9319531321525574
1477759590.109055,56374,0.9328906536102295
1477759723.014749,56498,0.9339843988418579
1477759855.820381,56498,0.9325781464576721
1477759987.108405,56498,0.9342187643051147
1477760251.516321,56626,0.9340624809265137
1477760553.245997,56734,0.9341406226158142
1477760820.326332,56848,0.932812511920929
1477761099.087745,56958,0.9334375262260437
1477761271.788361,57069,0.9351562261581421
1477761402.653449,57069,0.9330468773841858
1477761548.228306,57177,0.93359375
1477761708.295655,57177,0.93359375
1477761841.630855,57288,0.9350781440734863
1477761973.267682,57288,0.9336718916893005
1477762105.243422,57396,0.9332031011581421
1477762369.224875,57396,0.9337499737739563
1477762499.664468,57511,0.9337499737739563
1477762642.010165,57511,0.9340624809265137
1477762772.816454,57622,0.9329687356948853
1477763034.354814,57722,0.9321874976158142
1477763165.710732,57722,0.9330468773841858
1477763297.238637,57830,0.9318749904632568
1477763427.144976,57830,0.9329687356948853
1477763558.972778,57830,0.9322656393051147
1477763690.279637,57939,0.9329687356948853
1477763820.794304,57939,0.9309375286102295
1477763951.956662,58050,0.9325000047683716
1477764214.760746,58163,0.9329687356948853
1477764347.066101,58163,0.93359375
1477764478.524959,58163,0.9330468773841858
1477764611.579153,58274,0.9342187643051147
1477764742.150251,58274,0.932421863079071
1477764873.626666,58387,0.9344531297683716
1477765004.564229,58387,0.9342187643051147
1477765136.685241,58499,0.9348437786102295
1477765276.985518,58499,0.9334375262260437
1477765415.597177,58608,0.9334375262260437
1477765548.389726,58608,0.9357812404632568
1477765680.20765,58608,0.9336718916893005
1477765812.08681,58718,0.9327343702316284
1477765943.758833,58718,0.9332031011581421
1477766208.852389,58830,0.9323437213897705
1477766339.320597,58948,0.9332812428474426
1477766470.388448,58948,0.9346093535423279
1477766601.754041,59061,0.9327343702316284
1477766732.429696,59061,0.9334375262260437
1477766863.097443,59061,0.9321874976158142
1477766992.675104,59171,0.934765636920929
1477767122.603847,59171,0.9330468773841858
1477767254.357523,59280,0.9327343702316284
1477767384.61785,59280,0.9336718916893005
1477767516.085938,59390,0.9319531321525574
1477767648.096308,59390,0.9330468773841858
1477767778.787942,59390,0.9320312738418579
1477767924.553283,59498,0.9332812428474426
1477768055.526939,59498,0.9310937523841858
1477768189.78367,59606,0.932812511920929
1477768321.440725,59606,0.932421863079071
1477768452.805865,59719,0.9329687356948853
1477768584.621097,59719,0.9320312738418579
1477768716.984967,59719,0.9322656393051147
1477768849.093073,59858,0.9330468773841858
1477768982.704498,59858,0.9312499761581421
1477769114.098986,59998,0.9321874976158142
1477769245.769878,59998,0.9328906536102295
1477769377.499037,60125,0.9332812428474426
1477769510.901647,60125,0.9317968487739563
1477769642.923236,60248,0.9321874976158142
1477769776.666832,60248,0.9333593845367432
1477769917.725475,60367,0.9323437213897705
1477770066.485882,60367,0.9325781464576721
1477770218.088779,60476,0.9320312738418579
1477770349.937935,60476,0.9339843988418579
1477770489.334094,60476,0.9317968487739563
1477770622.788487,60585,0.9317968487739563
1477770901.932293,60585,0.9318749904632568
1477771165.835128,60729,0.9321093559265137
1477771297.620881,60729,0.9334375262260437
1477771428.549915,60881,0.9309375286102295
1477771559.674172,60881,0.9317968487739563
1477771690.838747,61009,0.9333593845367432
1477771953.435433,61009,0.9320312738418579
1477772084.587691,61136,0.932421863079071
1477772215.352024,61136,0.9342187643051147
1477772348.422684,61260,0.9314062595367432
1477772480.02267,61260,0.9320312738418579
1477772612.044178,61384,0.932812511920929
1477772742.859381,61384,0.9326562285423279
1477772874.306099,61384,0.9314844012260437
1477773005.122649,61506,0.9328906536102295
1477773135.621332,61506,0.9337499737739563
1477773287.586111,61626,0.9310156106948853
1477773439.44734,61626,0.9317187666893005
1477773575.012217,61723,0.9312499761581421
1477773705.654892,61723,0.9325000047683716
1477773967.085777,61834,0.9318749904632568
1477774099.148132,61942,0.932812511920929
1477774229.235807,61942,0.9314062595367432
1477774359.742112,61942,0.9323437213897705
1477774503.700542,62050,0.9315624833106995
1477774781.311327,62050,0.932812511920929
1477774914.866758,62160,0.9314062595367432
1477775408.559147,62387,0.9325781464576721
1477775572.652815,62387,0.9312499761581421
1477775713.558243,62496,0.9322656393051147
1477775851.888599,62496,0.9337499737739563
1477776017.074208,62609,0.9312499761581421
1477776349.132163,62609,0.9318749904632568
1477776568.533814,62720,0.931640625
1477776709.177944,62803,0.9331250190734863
1477776845.242097,62922,0.9303905963897705
1477776992.713451,62922,0.9313281178474426
1477777204.327362,63068,0.9317968487739563
1477777398.207243,63068,0.9306250214576721
1477777716.252241,63185,0.9309375286102295
1477777944.696353,63295,0.9313281178474426
1477778100.221005,63405,0.9303125143051147
1477778243.337581,63405,0.9303125143051147
1477778420.935683,63525,0.9315624833106995
1477778557.938714,63525,0.9303125143051147
1477778699.153783,63651,0.9314844012260437
1477778857.439144,63651,0.9300781488418579
1477779004.446674,63771,0.9325000047683716
1477779171.077313,63771,0.9307031035423279
1477779373.672863,63888,0.9309375286102295
1477779516.720773,63994,0.9321093559265137
1477779791.524485,64119,0.9310937523841858
1477779928.819786,64119,0.931640625
1477780065.566249,64119,0.9332031011581421
1477780200.181704,64243,0.930859386920929
1477780465.530862,64243,0.9311718940734863
1477780598.504982,64362,0.9321874976158142
1477780734.269924,64482,0.9310937523841858
1477780867.183392,64482,0.9321874976158142
1477780999.848574,64603,0.931640625
1477781132.733151,64603,0.9303905963897705
1477781275.270398,64603,0.9315624833106995


==> plots/Cifar10/run_eval,tag_cost.csv <==
Wall time,Step,Value
1477608163.779866,0,2.31278133392334
1477608477.362907,102,2.065110445022583
1477608629.599142,102,2.024595022201538
1477608783.149993,251,1.8387292623519897
1477608936.690336,251,1.8197636604309082
1477609090.642162,385,1.6728702783584595
1477609242.877256,385,1.7633520364761353
1477609398.14798,385,1.7442352771759033
1477609553.27681,529,1.5467257499694824
1477609710.984561,680,1.621532917022705
1477609864.618677,680,1.4286996126174927
1477610092.294331,816,1.4293214082717896
1477610258.508391,950,1.2632585763931274
1477610592.194005,1095,1.2404547929763794
1477610794.090077,1095,1.1300709247589111
1477610953.96253,1219,1.2161343097686768
1477611112.038167,1219,1.2322371006011963
1477611275.547744,1335,1.1563547849655151
1477611435.810335,1335,1.1259404420852661
1477611592.042052,1405,1.3869495391845703
1477611748.262361,1405,1.1386449337005615
1477611903.618967,1555,0.9547808170318604
1477612058.485139,1555,1.1939588785171509
1477612217.083968,1710,1.1285375356674194
1477612393.871721,1710,1.1945663690567017
1477612551.26092,1860,1.2887226343154907
1477612714.764696,1860,1.1961112022399902
1477612877.806049,2009,1.0535268783569336
1477613034.143937,2009,1.1228046417236328
1477613191.138216,2160,0.8718047738075256
1477613348.563925,2160,1.0058419704437256
1477613504.324395,2317,0.9863567352294922
1477613659.577133,2317,1.1636382341384888
1477613818.046769,2473,1.2713686227798462
1477613976.126331,2473,1.273539662361145
1477614183.173567,2630,0.7765655517578125
1477614396.886109,2773,0.6920417547225952
1477614566.868007,2773,1.0319788455963135
1477614739.199879,2904,1.0693929195404053
1477614911.076505,3051,0.829913318157196
1477615069.776408,3051,0.9023234248161316
1477615229.768171,3051,0.8492717742919922
1477615387.185252,3201,1.0619484186172485
1477615557.030318,3201,1.0228924751281738
1477615717.881859,3355,1.0041356086730957
1477615884.814744,3505,0.9178433418273926
1477616101.701155,3505,1.006124496459961
1477616306.402895,3656,1.1477924585342407
1477616487.026072,3656,1.121643304824829
1477616653.770417,3775,1.0255972146987915
1477616809.275908,3920,0.9259300231933594
1477616963.819619,3920,0.837291955947876
1477617152.761284,4077,0.8488560914993286
1477617342.547047,4221,1.1418347358703613
1477617510.167354,4221,0.8710286617279053
1477617675.500647,4375,0.9663381576538086
1477617840.28186,4375,0.8957182168960571
1477617995.655142,4531,0.8146408796310425
1477618150.402842,4531,0.9864195585250854
1477618308.516184,4678,0.9105000495910645
1477618479.726546,4678,0.7933347225189209
1477618640.768563,4830,0.7905214428901672
1477618804.132346,4830,0.8517444133758545
1477618967.82211,4984,1.0846048593521118
1477619126.991094,5134,0.8626402616500854
1477619315.269955,5134,0.8383022546768188
1477619495.773811,5267,0.9393460154533386
1477619686.746836,5267,0.9360722303390503
1477619851.618419,5407,1.0501091480255127
1477620015.287816,5407,1.0318386554718018
1477620183.533446,5554,0.9452395439147949
1477620341.512054,5705,0.9376388788223267
1477620516.382124,5705,0.9620804786682129
1477620685.932901,5855,1.2216575145721436
1477620842.636915,5855,1.1570072174072266
1477620978.433609,5999,0.8787988424301147
1477621137.11741,5999,0.9873721599578857
1477621290.136574,5999,0.8262195587158203
1477621449.585699,6152,0.9171950817108154
1477621630.268746,6298,0.790503203868866
1477621786.139587,6438,0.9498891830444336
1477621942.667029,6438,1.0143929719924927
1477622099.291594,6438,0.930189847946167
1477622258.357983,6593,0.9639486074447632
1477622571.047992,6746,0.7957276701927185
1477622732.271861,6746,0.7664690017700195
1477622907.903165,6896,0.9449570178985596
1477623063.25698,7022,1.1099437475204468
1477623220.938584,7022,0.9041533470153809
1477623377.106438,7169,0.8192750215530396
1477623539.147063,7169,0.8997136950492859
1477623701.41053,7320,1.097261905670166
1477623858.734373,7320,1.021249532699585
1477624016.134856,7462,0.903045654296875
1477624219.294082,7462,0.8720856308937073
1477624375.886331,7600,0.9696292877197266
1477624687.643726,7600,1.1873366832733154
1477624843.776562,7742,0.9856597781181335
1477624998.660977,7742,0.9731346368789673
1477625312.862713,7878,0.7725737690925598
1477625660.478163,7998,0.9655459523200989
1477626018.125695,8107,1.1457018852233887
1477626148.340009,8210,0.962043285369873
1477626278.204147,8210,0.9821877479553223
1477626421.379909,8316,0.887418270111084
1477626559.272583,8421,0.7836655378341675
1477626712.251321,8421,0.9705336093902588
1477626866.851649,8524,0.8248422145843506
1477627000.892717,8524,0.9599858522415161
1477627146.04908,8524,0.9474100470542908
1477627292.843413,8627,0.8473716974258423
1477627457.594543,8627,1.140662431716919
1477627592.221569,8733,0.9368795156478882
1477627738.58032,8837,0.8273401260375977
1477628098.149742,8942,1.0851349830627441
1477628318.627421,8942,1.0152411460876465
1477628481.999644,9047,0.9400138258934021
1477628651.145204,9047,0.8821831941604614
1477628827.773946,9152,0.9248362183570862
1477628984.028379,9252,0.9327771663665771
1477629228.51458,9252,1.0472270250320435
1477629390.671686,9357,0.9744843244552612
1477629541.388791,9460,0.9166269898414612
1477629727.124326,9460,0.8637543320655823
1477629906.475709,9565,0.8740359544754028
1477630066.688694,9565,0.9471220374107361
1477630200.981326,9667,0.9545444846153259
1477630332.714374,9667,0.8383101224899292
1477630465.562939,9772,1.0657658576965332
1477630597.246765,9772,0.8226704001426697
1477630730.104585,9874,0.9561396837234497
1477630883.86206,9874,0.8720118999481201
1477631150.67425,9980,1.0375621318817139
1477631292.038881,9980,0.9640503525733948
1477631428.35806,10084,0.8895076513290405
1477631559.10395,10084,1.3198820352554321
1477631708.039328,10189,1.2151124477386475
1477631865.843108,10189,0.7949901819229126
1477631997.78365,10292,0.7444659471511841
1477632131.397938,10292,0.9136625528335571
1477632289.770305,10402,0.96190345287323
1477632422.781985,10402,0.8850117921829224
1477632554.297727,10505,0.8871279358863831
1477632695.073953,10505,0.8412981033325195
1477632844.590017,10610,0.9288049936294556
1477632980.116605,10610,0.8967733979225159
1477633116.787265,10715,0.9623249173164368
1477633271.104569,10715,0.9366926550865173
1477633412.61101,10818,0.8661637306213379
1477633544.003515,10818,0.8209582567214966
1477633685.923694,10818,0.8729608058929443
1477633826.545735,10921,1.0691790580749512
1477633963.930844,10921,1.0183669328689575
1477634121.438866,11028,0.8700317144393921
1477634286.220237,11028,0.8413969874382019
1477634444.155786,11131,1.0134060382843018
1477634588.942243,11131,0.8513154983520508
1477634736.544159,11236,0.9515707492828369
1477634903.773828,11236,1.1550092697143555
1477635063.688523,11341,1.01444673538208
1477635220.622419,11341,1.0764793157577515
1477635365.413042,11447,1.1549310684204102
1477635500.259576,11447,0.9668950438499451
1477635633.11819,11552,0.8987710475921631
1477635765.401157,11552,0.9741724729537964
1477635897.27602,11657,0.9791109561920166
1477636031.446614,11657,0.9208506941795349
1477636169.624261,11657,0.8958910703659058
1477636312.271169,11759,0.9171047210693359
1477636449.160459,11867,1.0546241998672485
1477636613.652639,11867,0.9968675374984741
1477636749.844941,11970,1.0871706008911133
1477636903.915989,11970,0.9601345062255859
1477637051.951094,11970,0.9934860467910767
1477637201.828412,12074,0.845677375793457
1477637344.572872,12179,0.9796994924545288
1477637476.805834,12179,0.9715631008148193
1477637610.930063,12288,0.8598222732543945
1477637743.995087,12288,0.904412031173706
1477637880.133646,12288,0.8705036640167236
1477638031.802669,12391,0.9977842569351196
1477638162.078113,12391,0.7528202533721924
1477638311.452336,12391,0.9306503534317017
1477638469.566529,12496,1.0193874835968018
1477638633.370802,12599,0.9021494388580322
1477638779.092628,12599,0.8740949630737305
1477638916.255525,12706,0.9872864484786987
1477639057.605171,12706,0.7497506737709045
1477639192.526352,12809,0.7853497266769409
1477639342.072428,12809,1.0825039148330688
1477639475.338222,12914,0.942206859588623
1477639610.020467,12914,0.9154844284057617
1477639748.975089,13017,0.7379060983657837
1477639887.064962,13017,0.8870433568954468
1477640046.160006,13123,0.9639441967010498
1477640202.486334,13123,1.0380096435546875
1477640335.638928,13224,0.9208902716636658
1477640637.273021,13329,0.8520231246948242
1477640767.505088,13329,0.8448749780654907
1477641040.798853,13432,0.9709515571594238
1477641350.318367,13432,0.9168115854263306
1477641506.354549,13539,0.9174468517303467
1477641663.084425,13642,0.9956156015396118
1477641808.199576,13642,0.8098576068878174
1477641946.136508,13746,0.8762646913528442
1477642090.509967,13746,0.91266930103302
1477642229.271595,13850,0.8866677284240723
1477642360.892347,13850,0.9599000215530396
1477642517.992279,13955,0.9670826196670532
1477642652.68912,13955,0.9349771738052368
1477642784.501977,14059,0.7319374084472656
1477642935.01457,14059,1.1090269088745117
1477643080.689364,14059,0.8774832487106323
1477643214.703607,14165,0.9177826642990112
1477643364.44842,14165,0.9001892805099487
1477643496.428611,14269,0.9757339954376221
1477643628.904747,14269,0.9064241051673889
1477643765.788404,14375,0.9557756185531616
1477643920.241599,14375,0.96872478723526
1477644051.055222,14478,0.9007288217544556
1477644185.042762,14478,0.9439162015914917
1477644314.698803,14583,0.7972466349601746
1477644445.267078,14583,0.9402686357498169
1477644577.505274,14688,0.9406129717826843
1477644715.563023,14688,0.9726128578186035
1477644858.287951,14796,0.9957362413406372
1477644993.228554,14796,0.8582658767700195
1477645130.128859,14796,0.9938250780105591
1477645276.620146,14898,0.8672872185707092
1477645408.061996,14898,1.007015585899353
1477645567.228307,15005,0.9470318555831909
1477645719.33005,15005,0.8483073711395264
1477645875.376069,15109,0.9888690710067749
1477646029.89153,15109,0.9329675436019897
1477646164.173173,15215,0.7631675004959106
1477646322.05256,15215,0.8443787097930908
1477646461.288736,15322,1.1609601974487305
1477646603.290513,15322,0.9012385606765747
1477646758.894377,15430,0.8496870994567871
1477646902.314761,15430,0.7961306571960449
1477647037.49611,15537,0.9041816592216492
1477647181.188028,15537,0.9295547008514404
1477647323.466565,15645,0.9566944241523743
1477647466.981305,15645,0.9723218679428101
1477647603.100563,15748,0.9717947244644165
1477648042.93804,15853,0.9187818765640259
1477648182.120349,15958,0.8902407884597778
1477648623.933235,16065,0.8446077108383179
1477648774.228895,16170,0.893378496170044
1477648912.658012,16170,0.845242977142334
1477649058.602209,16277,0.9577459096908569
1477649222.297758,16277,1.061434268951416
1477649410.893038,16382,0.8395165801048279
1477649556.108832,16382,1.028940200805664
1477649687.586928,16382,0.9077234268188477
1477649822.484391,16487,0.8571180701255798
1477649991.596266,16487,0.9882698655128479
1477650128.276147,16594,0.9693307280540466
1477650272.914336,16700,0.9360750913619995
1477650548.234042,16804,0.9573286175727844
1477650692.445136,16804,0.9303601384162903
1477650833.897485,16911,1.0041699409484863
1477650971.763255,16911,0.9704983830451965
1477651105.432506,17017,1.1431899070739746
1477651237.144905,17017,0.8345856070518494
1477651368.599608,17017,0.9802873134613037
1477651501.354095,17122,0.6770793795585632
1477651641.128154,17122,0.8740192651748657
1477651774.921529,17228,0.9980027675628662
1477651917.104245,17228,0.8247864246368408
1477652053.720082,17333,1.0039315223693848
1477652185.75197,17333,0.8814995288848877
1477652449.489582,17436,0.8123588562011719
1477652599.518674,17436,0.8864639401435852
1477652735.299716,17543,0.9670105576515198
1477652882.934849,17543,0.8274867534637451
1477653019.617565,17648,1.1309614181518555
1477653166.640086,17648,0.9076336622238159
1477653313.754025,17754,0.7119295001029968
1477653458.720945,17754,0.8010154962539673
1477653598.771469,17858,0.9784566760063171
1477653732.884654,17858,0.8853005170822144
1477653866.40765,17963,0.7956792712211609
1477654002.631716,17963,1.0490901470184326
1477654141.846866,18068,0.9563379883766174
1477654284.939221,18068,0.8589940667152405
1477654418.206619,18068,0.852799654006958
1477654552.914351,18174,1.0301594734191895
1477654687.966449,18174,0.80422043800354
1477654844.718439,18278,0.8281296491622925
1477654977.530317,18278,0.809927225112915
1477655248.495861,18383,0.8768786191940308
1477655379.95325,18490,0.9653899669647217
1477655514.906067,18490,1.0095034837722778
1477655651.068551,18595,0.787746012210846
1477655782.278999,18595,0.896987795829773
1477655914.493467,18703,0.9150769710540771
1477656053.249051,18703,0.9008097648620605
1477656189.741985,18703,0.9828726053237915
1477656472.411554,18808,1.0466303825378418
1477656633.938491,18912,0.9893721342086792
1477656770.071087,18912,0.7995143532752991
1477656926.672632,19015,0.7402951717376709
1477657212.481491,19121,1.0345439910888672
1477657349.245314,19121,0.8781108856201172
1477657490.419584,19121,0.8639227151870728
1477657806.366884,19330,0.9698868989944458
1477657970.439122,19330,0.899902880191803
1477658125.731005,19436,0.8880608081817627
1477658283.968296,19436,0.9096106886863708
1477658439.127736,19542,0.9171948432922363
1477658603.114415,19542,0.8895086646080017
1477658788.405445,19647,0.9524919986724854
1477658954.932909,19647,1.0337905883789062
1477659122.738444,19754,0.8201072812080383
1477659317.652787,19754,1.017352819442749
1477659514.346815,19859,0.7558216452598572
1477659731.636391,19967,0.9902191162109375
1477659881.847417,19967,0.828354001045227
1477660021.48291,20064,1.0952234268188477
1477660157.73891,20170,0.9935508370399475
1477660311.485015,20170,0.8749020099639893
1477660442.563581,20170,1.0870566368103027
1477660578.379133,20277,0.8474987149238586
1477660712.60008,20277,0.7623574137687683
1477660876.528017,20389,0.7294360399246216
1477661019.143003,20389,0.953730583190918
1477661153.56406,20495,1.004192590713501
1477661305.697226,20495,0.9544850587844849
1477661442.988367,20604,0.8515623807907104
1477661716.050157,20712,0.8923799991607666
1477661977.141169,20712,1.0984488725662231
1477662110.329002,20825,0.8417531251907349
1477662256.67241,20825,0.860016942024231
1477662413.438865,20941,0.7954694628715515
1477662547.202727,20941,1.0762410163879395
1477662681.703084,21060,0.8222782611846924
1477662813.798099,21060,0.8515242338180542
1477662946.349724,21172,1.0756399631500244
1477663106.599129,21172,0.8374430537223816
1477663240.797757,21283,0.9878367781639099
1477663400.826899,21283,0.9218453764915466
1477663532.78486,21388,0.867680013179779
1477663665.734861,21388,0.9235352277755737
1477663801.388593,21388,0.8258657455444336
1477663945.563245,21494,0.9277868866920471
1477664096.236694,21494,0.9602876305580139
1477664247.636714,21603,0.8085756897926331
1477664398.485586,21603,0.7671076059341431
1477664551.821207,21710,0.967261791229248
1477664713.922332,21817,0.9151791334152222
1477664870.084477,21817,0.9195325970649719
1477665036.723311,21926,1.0004217624664307
1477665193.009714,21926,0.8676992058753967
1477665359.393945,22034,0.9044681787490845
1477665501.050946,22034,0.8753409385681152
1477665649.724952,22144,0.986575722694397
1477665806.954485,22144,0.8241473436355591
1477665946.982513,22255,0.9569299221038818
1477666086.47793,22255,0.7461023330688477
1477666244.280289,22255,0.9369995594024658
1477666381.973334,22362,1.1613996028900146
1477666517.941596,22362,0.9352521896362305
1477666654.62986,22469,0.8568723201751709
1477666794.577771,22575,0.739090621471405
1477666937.572277,22575,0.9423720240592957
1477667132.522115,22683,0.7946431636810303
1477667437.252422,22683,0.9872102737426758
1477667637.941911,22786,0.9516741037368774
1477667825.526786,22895,0.8794415593147278
1477668028.993822,22895,1.0260953903198242
1477668214.109207,22998,0.9831568598747253
1477668386.803597,23103,0.7610441446304321
1477668560.121815,23103,0.7912470698356628
1477668728.438693,23211,1.0243562459945679
1477669489.516516,23211,0.9848423600196838
1477669702.136283,23540,0.7449467182159424
1477669929.268442,23641,0.8658075332641602
1477670182.650962,23745,0.9403618574142456
1477670394.836363,23745,0.933168351650238
1477670711.569284,23842,1.1537083387374878
1477670985.968178,23938,0.9520807266235352
1477671218.048782,24006,0.9079104661941528
1477671391.034274,24093,0.8526523113250732
1477671556.681703,24093,0.7889207601547241
1477671713.096979,24225,0.8465437293052673
1477671858.767125,24225,0.9691144227981567
1477672156.543467,24367,0.904009222984314
1477672293.608247,24491,0.8509508967399597
1477672431.981729,24491,0.8717503547668457
1477672572.146132,24613,0.8691258430480957
1477672733.688369,24734,0.9516329765319824
1477672884.599529,24734,0.8598437905311584
1477673066.408006,24734,0.8497855067253113
1477673228.5167,24844,0.8676205277442932
1477673379.419099,24951,0.9301245212554932
1477673739.818963,24951,0.8912090063095093
1477673947.148351,25062,0.8202489614486694
1477674098.797396,25174,1.0090734958648682
1477674396.696314,25274,0.9381271004676819
1477674672.186399,25381,0.8337935209274292
1477674970.533993,25381,0.8622720837593079
1477675166.321327,25487,0.9176002740859985
1477675328.581354,25574,0.9917780160903931
1477675696.563553,25574,0.8496541976928711
1477675869.057501,25685,0.8502547740936279
1477676244.524752,25895,0.905519425868988
1477676416.438562,26005,0.9427075982093811
1477676692.273445,26005,0.9018320441246033
1477676851.029499,26112,1.0325660705566406
1477677010.88543,26224,0.8228626251220703
1477677185.730652,26224,0.9100034832954407
1477677332.016172,26331,0.9846615195274353
1477677483.574168,26331,0.9996888041496277
1477677624.051001,26440,1.0165956020355225
1477677753.96961,26440,1.058319091796875
1477677887.981974,26546,1.0051099061965942
1477678040.144641,26546,0.906949520111084
1477678332.406527,26657,0.8008278608322144
1477678490.727396,26657,0.9878474473953247
1477678636.37244,26759,0.9699336290359497
1477678798.590579,26868,0.9164230823516846
1477679001.104914,26868,0.8229430913925171
1477679387.86549,26973,0.9192622900009155
1477679593.76421,27078,0.9303368330001831
1477679782.768398,27177,1.0646345615386963
1477679948.482533,27177,1.0149140357971191
1477680467.986041,27387,0.8606984615325928
1477680604.723174,27495,0.9355133175849915
1477680766.491021,27495,1.0133004188537598
1477680904.689666,27603,1.030053973197937
1477681040.078173,27603,0.9045717120170593
1477681194.652101,27710,0.8999223709106445
1477681355.993962,27710,0.7433469891548157
1477681519.322424,27815,0.9184274673461914
1477681936.158726,27815,0.7367087006568909
1477682340.381581,28030,0.9692449569702148
1477682634.327196,28155,0.9309861063957214
1477682793.285243,28279,0.7792450189590454
1477682960.426427,28279,0.9274574518203735
1477683201.728438,28409,0.7849969863891602
1477683408.462765,28549,0.8411320447921753
1477683767.296266,28670,0.7299200892448425
1477683987.669324,28764,0.9057867527008057
1477684181.490673,28863,1.0592924356460571
1477684361.675308,28863,0.8754472732543945
1477684531.143909,28975,0.8071309924125671
1477684697.506183,28975,0.9213544130325317
1477684861.250729,29084,0.8479890823364258
1477685045.416416,29084,0.8754461407661438
1477685225.491835,29213,1.101393461227417
1477685492.419114,29342,0.9049899578094482
1477685634.46922,29449,0.7785017490386963
1477685810.918883,29449,0.8852152824401855
1477685992.517575,29567,0.9829436540603638
1477686415.328488,29567,0.8214976191520691
1477686648.302666,29774,0.8703230619430542
1477687109.783296,29876,0.8804218173027039
1477687415.385914,29979,0.921814501285553
1477687681.997495,30074,0.7275841236114502
1477687923.338979,30166,0.7596278786659241
1477688674.7809,30326,0.7009758949279785
1477689665.911181,30525,0.7646622061729431
1477690081.533412,30582,0.54128098487854
1477690481.753417,30729,0.6098697185516357
1477690811.130727,30795,0.7862088680267334
1477691696.938962,30855,0.7966018915176392
1477692719.815741,31082,0.7190367579460144
1477693719.121045,31126,0.760085940361023
1477694159.274275,31345,0.6631811261177063
1477694504.666996,31439,0.7552980184555054
1477695006.001321,31616,0.7637010812759399
1477695182.177355,31722,0.6474156379699707
1477695371.276529,31832,0.545555055141449
1477695536.384507,31832,0.5598734617233276
1477695723.828907,31939,0.7613189816474915
1477695870.156688,32071,0.6216245889663696
1477696009.613302,32071,0.6849546432495117
1477696147.775289,32220,0.5948910713195801
1477696286.366246,32220,0.7816799879074097
1477696425.447832,32220,0.5482165217399597
1477696576.216427,32363,0.6686990857124329
1477696748.357781,32504,0.6608719229698181
1477697285.243036,32613,0.7743538618087769
1477697467.483696,32721,0.46645671129226685
1477697678.175898,32721,0.7350070476531982
1477697857.637201,32837,0.8597732782363892
1477698044.326197,32932,0.8136441707611084
1477698305.223821,32932,0.7061050534248352
1477698505.298977,33028,0.7782766819000244
1477698693.640915,33106,0.6594681739807129
1477698896.874046,33206,0.6026014089584351
1477699080.286155,33206,0.7226700186729431
1477699239.565877,33295,0.6638049483299255
1477699399.844043,33295,0.6918970346450806
1477699557.84975,33404,0.6143646836280823
1477699720.050873,33404,0.5189425349235535
1477699870.973617,33519,0.5004110336303711
1477700203.687591,33643,0.6671288013458252
1477700369.833414,33643,0.642207145690918
1477700586.763775,33773,0.6027402877807617
1477700791.704058,33883,0.7331627607345581
1477700978.765623,33883,0.5115982294082642
1477701205.915377,33970,0.6486480236053467
1477701381.720107,34091,0.5145101547241211
1477701574.949462,34091,0.6885153651237488
1477701806.976292,34220,0.8101916313171387
1477702167.431893,34331,0.6363925933837891
1477702332.885705,34425,0.4791116714477539
1477702636.979925,34527,0.8115557432174683
1477702784.960122,34663,0.8255757093429565
1477702923.065936,34663,0.7246788740158081
1477703059.818732,34791,0.6634211540222168
1477703192.650292,34791,0.6004308462142944
1477703332.505321,34791,0.5124609470367432
1477703468.569386,34928,0.6714947819709778
1477703602.2421,34928,0.561519980430603
1477703739.6597,35084,0.6978318691253662
1477703877.638602,35084,0.5436885952949524
1477704013.720131,35238,0.4384225606918335
1477704149.990246,35238,0.44155412912368774
1477704288.602835,35386,0.860985279083252
1477704423.054218,35386,0.6465120911598206
1477704582.371399,35386,0.7635786533355713
1477704752.037349,35512,0.556631326675415
1477705050.902274,35643,0.4918849766254425
1477705219.769363,35643,0.5396469235420227
1477705400.18789,35773,0.5596275329589844
1477705578.408335,35886,0.6503193974494934
1477705757.914589,35994,0.719996452331543
1477705986.335148,35994,0.7947897911071777
1477706146.760823,36109,0.43253588676452637
1477706322.322456,36109,0.7694456577301025
1477706527.889974,36220,0.7000206708908081
1477706848.259286,36327,0.7178906202316284
1477707188.063496,36393,0.7968412637710571
1477707788.654292,36493,0.9750397801399231
1477708078.321039,36607,0.626388430595398
1477708276.140445,36675,0.48734837770462036
1477708456.542468,36675,0.7032018899917603
1477708614.676054,36805,0.6022604703903198
1477708773.514207,36805,0.7538262605667114
1477708927.476256,36938,0.5009329319000244
1477709093.636841,36938,0.4399228096008301
1477709243.9267,37085,0.4487420916557312
1477709573.050572,37227,0.6080470681190491
1477709753.2233,37364,0.7435911893844604
1477709919.916461,37364,0.46195507049560547
1477710084.20268,37501,0.8141950368881226
1477710243.154495,37630,0.49138888716697693
1477710417.356963,37630,0.6334490180015564
1477710600.056045,37746,0.6727617979049683
1477710836.629608,37746,0.6454306840896606
1477711110.857679,37877,0.7743210792541504
1477711347.915061,37922,0.7062907218933105
1477711541.115388,38018,0.48016929626464844
1477711739.654234,38018,0.6650843620300293
1477712171.038629,38139,0.6881084442138672
1477712358.55578,38278,0.6742681860923767
1477712567.209164,38400,0.7815820574760437
1477712735.753955,38526,0.48415905237197876
1477712910.061031,38526,0.507372260093689
1477713073.874753,38657,0.8035985231399536
1477713220.240207,38786,0.6498316526412964
1477713512.413151,38786,0.5862376689910889
1477713647.077487,38923,0.4387001097202301
1477713779.804807,38923,0.4387584328651428
1477713912.368077,39059,0.6054040193557739
1477714294.920429,39059,0.684319794178009
1477714435.597762,39308,0.677932620048523
1477714914.184101,39426,0.7407993078231812
1477715051.995932,39486,0.4652274549007416
1477715349.885422,39632,0.4943414628505707
1477715486.672998,39632,0.5862281322479248
1477715630.374837,39769,0.6834264397621155
1477715894.354202,39769,0.7289309501647949
1477716162.25738,39891,0.6104104518890381
1477716300.969697,40016,0.644953727722168
1477716434.037907,40016,0.6923565864562988
1477716568.480796,40132,0.670128583908081
1477716718.627778,40132,0.8107255697250366
1477716855.292937,40249,0.5809691548347473
1477716988.201875,40249,0.3969862461090088
1477717253.94809,40361,0.5937130451202393
1477717386.134505,40361,0.7119397521018982
1477717522.959273,40470,0.46675655245780945
1477717661.490229,40470,0.37837886810302734
1477717938.351895,40580,0.44787389039993286
1477718273.309062,40689,0.7463592290878296
1477718495.447301,40804,0.6094748973846436
1477718630.445651,40935,0.6377019882202148
1477718763.857073,40935,0.5867934226989746
1477719035.271263,41058,0.5392761826515198
1477719178.186289,41058,0.6156041622161865
1477719315.077692,41172,0.6514241695404053
1477719453.626619,41172,0.667392373085022
1477719590.414294,41291,0.6132974624633789
1477719858.073772,41415,0.3512222170829773
1477719988.644025,41415,0.49856722354888916
1477720119.37323,41557,0.5877038240432739
1477720250.183539,41557,0.6781231164932251
1477720382.669514,41557,0.7288554906845093
1477720514.203606,41700,0.7726253271102905
1477720646.325463,41700,0.5714404582977295
1477720777.645077,41825,0.4780816435813904
1477720916.572566,41825,0.7815617918968201
1477721053.498722,41941,0.6282297968864441
1477721371.868884,42058,0.602836549282074
1477721535.962283,42058,0.4106740355491638
1477721676.719994,42174,0.38375961780548096
1477721818.202046,42174,0.708182156085968
1477721960.49761,42291,0.5472342371940613
1477722101.759462,42291,0.8512750864028931
1477722241.110009,42405,0.47452759742736816
1477722512.168466,42524,0.418381005525589
1477722648.520874,42524,0.528663694858551
1477722784.093669,42524,0.7426106929779053
1477722918.450646,42641,0.6424727439880371
1477723053.078986,42641,0.46553367376327515
1477723188.727735,42759,0.6497924327850342
1477723323.314379,42759,0.3453666567802429
1477723459.877052,42880,0.5894948840141296
1477723593.565022,42880,0.6471450328826904
1477723730.442928,42995,0.6461248397827148
1477723865.905254,42995,0.6955661177635193
1477724003.79891,43115,0.7462877631187439
1477724273.118429,43115,0.3833093047142029
1477724406.208848,43228,0.7205557823181152
1477724679.553455,43346,0.8412446975708008
1477724829.186914,43346,0.5323008298873901
1477724977.71653,43460,0.5031050443649292
1477725135.037764,43460,0.48702698945999146
1477725267.986422,43573,0.7680566906929016
1477725400.16694,43573,0.506691038608551
1477725534.119131,43573,0.797730028629303
1477725667.587968,43682,0.4285399913787842
1477725802.382734,43682,0.780867338180542
1477725935.756071,43791,0.5120431780815125
1477726068.073207,43791,0.47541797161102295
1477726200.297615,43902,0.6418816447257996
1477726332.15989,43902,0.5781316161155701
1477726464.093563,43902,0.7412106990814209
1477726596.819639,44016,0.8101435899734497
1477726729.401618,44131,0.4426804780960083
1477726862.393524,44131,0.565401017665863
1477727020.675126,44131,0.6691169738769531
1477727151.025251,44242,0.6311649084091187
1477727280.976151,44242,0.7369469404220581
1477727412.071428,44346,0.7053443193435669
1477727542.124145,44346,0.494437575340271
1477727671.688082,44457,0.4880710244178772
1477727802.187283,44457,0.8281649351119995
1477728061.432518,44570,0.6029839515686035
1477728191.144082,44570,0.531102180480957
1477728321.047301,44685,0.3438454568386078
1477728449.704057,44685,0.3326077163219452
1477728579.521707,44798,0.649416446685791
1477728710.147464,44798,0.693799614906311
1477728840.884944,44798,0.7195101380348206
1477728972.440522,44906,0.4243197441101074
1477729103.641721,44906,0.6052460074424744
1477729362.245815,45016,0.5056204795837402
1477729492.013381,45016,0.6703923344612122
1477729620.874808,45126,0.6066620349884033
1477729883.891939,45235,0.7012542486190796
1477730015.520484,45343,0.2893149256706238
1477730147.601389,45343,0.4998074173927307
1477730278.010906,45343,0.6899465322494507
1477730409.491696,45453,0.6398206353187561
1477730558.870179,45453,0.7555735111236572
1477730695.885755,45453,0.833998441696167
1477730835.552055,45562,0.5483330488204956
1477730968.761743,45562,0.47836625576019287
1477731100.524884,45672,0.6316267251968384
1477731233.865773,45672,0.6763380169868469
1477731370.097186,45781,0.651872456073761
1477731531.328839,45892,0.5752784013748169
1477731664.195456,45892,0.4650774896144867
1477731803.961585,45892,0.367154061794281
1477731940.233575,46006,0.9874205589294434
1477732078.7254,46006,0.748028039932251
1477732214.934966,46119,0.876654863357544
1477732352.351452,46119,0.5473717451095581
1477732487.833214,46235,0.6746994256973267
1477732623.758098,46235,0.5410538911819458
1477732760.854054,46235,0.6202263236045837
1477732898.506029,46344,0.5938968658447266
1477733038.491569,46454,0.4921773076057434
1477733176.555851,46454,0.5403446555137634
1477733314.276774,46454,0.5689563751220703
1477733448.650788,46562,0.31332266330718994
1477733581.621376,46562,0.5994572639465332
1477733714.165302,46674,0.6962836384773254
1477733846.116567,46674,0.5923427939414978
1477733979.270253,46783,0.6434550881385803
1477734116.310584,46783,0.6950302124023438
1477734258.559656,46901,0.66988205909729
1477734393.325552,46901,0.522367537021637
1477734528.679006,47015,0.7098514437675476
1477734669.505266,47015,0.6442216634750366
1477734957.107191,47136,0.42408549785614014
1477735103.058187,47136,0.4087725281715393
1477735239.233608,47260,0.379577100276947
1477735525.212746,47373,0.4876100420951843
1477735804.445889,47484,0.45288389921188354
1477735940.757423,47484,0.6888490319252014
1477736080.520107,47602,0.46769478917121887
1477736217.937182,47602,0.4169062674045563
1477736351.226779,47602,0.5307590961456299
1477736482.481018,47727,0.5305130481719971
1477736614.021087,47851,0.6708461046218872
1477736746.318667,47851,0.797237753868103
1477736878.189927,47851,0.3953014314174652
1477737140.300317,47968,0.6134315729141235
1477737271.333994,48081,0.5840402841567993
1477737402.680613,48081,0.4728998839855194
1477737533.330918,48191,0.6109513640403748
1477737663.436179,48191,0.5100813508033752
1477737794.506373,48191,0.3642882704734802
1477738055.038513,48301,0.6057260036468506
1477738185.588082,48409,0.6809509992599487
1477738315.810979,48409,0.5480254888534546
1477738447.699186,48522,0.44151073694229126
1477738579.102143,48522,0.3976868987083435
1477738710.637842,48630,0.7699118852615356
1477738839.983357,48630,0.63335120677948
1477738970.327421,48630,0.7082849740982056
1477739101.353008,48740,0.5056309103965759
1477739231.477292,48740,0.6631582379341125
1477739362.398119,48849,0.49368685483932495
1477739623.072135,48849,0.5647530555725098
1477739753.281871,48958,0.5386835336685181
1477739883.398456,48958,0.6644725799560547
1477740013.053689,49066,0.650861918926239
1477740144.443364,49066,0.34115442633628845
1477740413.808121,49175,0.6083778142929077
1477740544.846257,49283,0.6251251697540283
1477740676.060496,49283,0.8031400442123413
1477740812.688905,49392,0.6767365336418152
1477740944.131481,49392,0.441489040851593
1477741075.747606,49392,0.4843466877937317
1477741210.616017,49500,0.5796256065368652
1477741345.229672,49500,0.7427673935890198
1477741479.281705,49609,0.567986249923706
1477741624.060594,49609,0.4364742338657379
1477741771.267963,49718,0.3704454302787781
1477741911.193529,49718,0.35245805978775024
1477742047.840096,49830,0.8202097415924072
1477742179.424306,49830,0.5007052421569824
1477742313.269777,49937,0.6331307888031006
1477742456.89309,49937,0.4592718780040741
1477742597.508948,49937,0.5847054719924927
1477742746.367084,50047,0.5362776517868042
1477742892.828846,50047,0.5602354407310486
1477743041.980577,50157,0.6910601258277893
1477743190.722536,50157,0.5122054815292358
1477743329.856182,50271,0.5793165564537048
1477743465.685524,50271,0.556062638759613
1477743601.476232,50390,0.23880299925804138
1477743735.806944,50390,0.7033467888832092
1477743871.792396,50500,0.5895739793777466
1477744005.689308,50500,0.5427846908569336
1477744138.146284,50610,0.7844390273094177
1477744271.281126,50610,0.714893639087677
1477744549.998457,50718,0.34497833251953125
1477744684.945049,50718,0.6567017436027527
1477744821.238524,50831,0.6344432830810547
1477744968.676371,50831,0.6710710525512695
1477745118.840663,50941,0.5276031494140625
1477745254.403803,50941,0.32889899611473083
1477745397.655144,50941,0.4260716736316681
1477745534.253465,51052,0.6254168748855591
1477745669.274789,51052,0.5110644698143005
1477745803.333531,51161,0.6203954219818115
1477745936.746488,51161,0.40138986706733704
1477746076.319092,51273,0.6874513030052185
1477746209.230947,51386,0.447053998708725
1477746341.175077,51386,0.510527491569519
1477746629.166465,51496,0.5414631366729736
1477746760.366643,51496,0.5676660537719727
1477746891.430632,51496,0.5915845036506653
1477747022.618291,51605,0.25640377402305603
1477747154.201727,51715,0.7344551682472229
1477747415.986657,51829,0.5796125531196594
1477747549.433973,51829,0.8704537153244019
1477747688.464708,51829,0.7883833646774292
1477747852.040486,51940,0.48193109035491943
1477747996.847565,51940,0.40624362230300903
1477748133.336585,52053,0.6950314044952393
1477748279.509113,52053,0.6547513604164124
1477748417.843618,52182,0.7131865620613098
1477748550.056339,52182,0.5000208616256714
1477748682.270522,52182,0.3327940106391907
1477748816.385179,52311,0.4055687487125397
1477749100.969991,52435,0.5038250684738159
1477749257.731246,52555,0.7091708183288574
1477749391.345687,52555,0.4298093020915985
1477749541.681088,52555,0.7234860062599182
1477749687.608132,52674,0.4625815451145172
1477749829.164339,52674,0.5304185748100281
1477749973.464175,52785,0.737492024898529
1477750118.936493,52785,0.5551642179489136
1477750253.270083,52905,0.6484631896018982
1477750385.967028,52905,0.6600003242492676
1477750517.827438,53022,0.2557937502861023
1477750650.724913,53022,0.7241626381874084
1477750785.002473,53139,0.6700800061225891
1477750924.345581,53139,0.5829054117202759
1477751056.080609,53256,0.8661056756973267
1477751189.283296,53256,0.815796971321106
1477751320.76932,53376,0.48126256465911865
1477751583.040849,53376,0.7369653582572937
1477751714.6041,53491,0.6652593016624451
1477751846.471451,53491,0.7207180261611938
1477751977.394992,53599,0.5176315307617188
1477752109.52051,53599,0.3225969672203064
1477752242.305409,53708,0.4056420922279358
1477752504.462084,53817,0.5539751648902893
1477752635.717725,53817,0.6894608736038208
1477752767.780923,53817,0.40470951795578003
1477752899.333105,53927,0.7394325733184814
1477753164.382987,54037,0.5447509288787842
1477753295.429626,54037,0.7546628713607788
1477753428.220571,54146,0.5792903900146484
1477753563.845101,54146,0.6532072424888611
1477753697.368317,54146,0.6341988444328308
1477753832.949274,54252,0.26303598284721375
1477753963.804745,54252,0.7853996753692627
1477754095.184249,54364,0.6632729768753052
1477754225.848391,54364,0.5869646072387695
1477754357.531536,54364,0.8476265668869019
1477754489.391047,54473,0.8133082389831543
1477754621.115866,54582,0.4659661650657654
1477754752.869045,54582,0.4388772249221802
1477754884.129471,54582,0.7549920082092285
1477755014.744483,54691,0.7088474035263062
1477755146.445303,54691,0.7226420044898987
1477755276.841692,54803,0.5237693786621094
1477755407.448203,54803,0.32372230291366577
1477755538.891223,54911,0.41200265288352966
1477755672.009661,54911,0.7659645080566406
1477755803.933281,54911,0.56076580286026
1477755935.892771,55021,0.7096262574195862
1477756068.61934,55021,0.4394600987434387
1477756208.502716,55129,0.7401260137557983
1477756490.064571,55238,0.5438822507858276
1477756621.979223,55238,0.7552960515022278
1477756756.539546,55348,0.5618240833282471
1477757021.831941,55348,0.6696493625640869
1477757168.143638,55458,0.259746789932251
1477757447.049057,55458,0.7661193013191223
1477757618.071003,55556,0.6539774537086487
1477757794.478939,55639,0.6232889890670776
1477757935.16121,55772,0.9099664688110352
1477758086.055574,55772,0.833827018737793
1477758253.823404,55912,0.48801615834236145
1477758410.402107,55912,0.4342941641807556
1477758547.285415,56036,0.7724235653877258
1477758678.789315,56036,0.7034971117973328
1477758991.168528,56160,0.4975365102291107
1477759187.089875,56160,0.32451510429382324
1477759324.881535,56284,0.4147793650627136
1477759458.484885,56374,0.7930135726928711
1477759590.10941,56374,0.5554284453392029
1477759723.015494,56498,0.7193325161933899
1477759855.821945,56498,0.44142264127731323
1477759987.108917,56498,0.7579545974731445
1477760251.516661,56626,0.5749427080154419
1477760553.246337,56734,0.5933821201324463
1477760820.326682,56848,0.7117230892181396
1477761099.088106,56958,0.8000897169113159
1477761271.788732,57069,0.6854767203330994
1477761402.653834,57069,0.6159763336181641
1477761548.228784,57177,0.8817322254180908
1477761708.296085,57177,0.8526158332824707
1477761841.63122,57288,0.4800328016281128
1477761973.268047,57288,0.4488358795642853
1477762105.243754,57396,0.7762475609779358
1477762369.225241,57396,0.722953736782074
1477762499.664828,57511,0.5304187536239624
1477762642.010508,57511,0.30380499362945557
1477762772.816828,57622,0.42701148986816406
1477763034.355163,57722,0.5582772493362427
1477763165.711162,57722,0.7507097721099854
1477763297.239,57830,0.4285504221916199
1477763427.145546,57830,0.7688421010971069
1477763558.973116,57830,0.49526292085647583
1477763690.280028,57939,0.5457109212875366
1477763820.794699,57939,0.8411954641342163
1477763951.957338,58050,0.5835404992103577
1477764214.761156,58163,0.7107920050621033
1477764347.066474,58163,0.25113528966903687
1477764478.525318,58163,0.7931640148162842
1477764611.579713,58274,0.6976409554481506
1477764742.150616,58274,0.6453539133071899
1477764873.627117,58387,0.9290204048156738
1477765004.564581,58387,0.8215867280960083
1477765136.685563,58499,0.4979128837585449
1477765276.985861,58499,0.4387732148170471
1477765415.598287,58608,0.7575936913490295
1477765548.390109,58608,0.7475058436393738
1477765680.208066,58608,0.7133955359458923
1477765812.087179,58718,0.5303027033805847
1477765943.759328,58718,0.33780044317245483
1477766208.854105,58830,0.7955678701400757
1477766339.320954,58948,0.5935079455375671
1477766470.388785,58948,0.743100643157959
1477766601.754466,59061,0.43854960799217224
1477766732.430085,59061,0.7663819193840027
1477766863.098742,59061,0.4803462028503418
1477766992.675433,59171,0.5490688681602478
1477767122.604227,59171,0.7863793969154358
1477767254.357946,59280,0.584559440612793
1477767384.618201,59280,0.689658522605896
1477767516.086277,59390,0.7462753653526306
1477767648.09664,59390,0.2652784287929535
1477767778.788298,59390,0.7793005704879761
1477767924.554106,59498,0.7269741296768188
1477768055.527365,59498,0.563806414604187
1477768189.784135,59606,0.9369661808013916
1477768321.441088,59606,0.846662163734436
1477768452.806259,59719,0.5256816744804382
1477768584.621437,59719,0.47352564334869385
1477768716.985353,59719,0.7904091477394104
1477768849.093434,59858,0.7073075175285339
1477768982.704846,59858,0.7280233502388
1477769114.09934,59998,0.5170289278030396
1477769245.770412,59998,0.34965288639068604
1477769377.499383,60125,0.3969130218029022
1477769510.902014,60125,0.8397995829582214
1477769642.923599,60248,0.6076114177703857
1477769776.667186,60248,0.6928425431251526
1477769917.726261,60367,0.4335602819919586
1477770066.486235,60367,0.7748028039932251
1477770218.089195,60476,0.503453254699707
1477770349.938324,60476,0.5388246774673462
1477770489.334535,60476,0.832412600517273
1477770622.788819,60585,0.5905980467796326
1477770901.93267,60585,0.7809863686561584
1477771165.835471,60729,0.7647930979728699
1477771297.621327,60729,0.7011743187904358
1477771428.550442,60881,0.6269356608390808
1477771559.674622,60881,0.9282638430595398
1477771690.839096,61009,0.8506951928138733
1477771953.435781,61009,0.4264218807220459
1477772084.588041,61136,0.7785229682922363
1477772215.352443,61136,0.727191686630249
1477772348.423166,61260,0.7156745791435242
1477772480.023039,61260,0.529601514339447
1477772612.044528,61384,0.3377092182636261
1477772742.85973,61384,0.39734363555908203
1477772874.306459,61384,0.8179502487182617
1477773005.122985,61506,0.5933080911636353
1477773135.621792,61506,0.7101644277572632
1477773287.586614,61626,0.4376707077026367
1477773439.447729,61626,0.7596700191497803
1477773575.012583,61723,0.5004370212554932
1477773705.655407,61723,0.5283198356628418
1477773967.086169,61834,0.5849981307983398
1477774099.148613,61942,0.7335644960403442
1477774229.236167,61942,0.7667522430419922
1477774359.742522,61942,0.2658376097679138
1477774503.701114,62050,0.7826719284057617
1477774781.311661,62050,0.7395778298377991
1477774914.867224,62160,0.6331398487091064
1477775408.560028,62387,0.5002405047416687
1477775572.653182,62387,0.5150123238563538
1477775713.558602,62496,0.771094799041748
1477775851.889063,62496,0.6969140768051147
1477776017.074585,62609,0.7296329140663147
1477776349.132544,62609,0.5379742980003357
1477776568.534326,62720,0.35106152296066284
1477776709.178302,62803,0.39764994382858276
1477776845.242444,62922,0.8396880030632019
1477776992.713787,62922,0.5901256799697876
1477777204.327887,63068,0.7518433332443237
1477777398.207924,63068,0.4340380132198334
1477777716.252627,63185,0.4689415693283081
1477777944.697087,63295,0.5214743614196777
1477778100.221365,63405,0.8562975525856018
1477778243.337933,63405,0.6022071242332458
1477778420.936084,63525,0.7048208117485046
1477778557.939054,63525,0.7604679465293884
1477778699.154122,63651,0.2760351002216339
1477778857.439495,63651,0.7643102407455444
1477779004.447036,63771,0.7151361703872681
1477779171.07765,63771,0.633953332901001
1477779373.673265,63888,0.9653531908988953
1477779516.721112,63994,0.8224470019340515
1477779791.524839,64119,0.4721584916114807
1477779928.820124,64119,0.7540278434753418
1477780065.566615,64119,0.7166348695755005
1477780200.182078,64243,0.7295222282409668
1477780465.531205,64243,0.3535580337047577
1477780598.505321,64362,0.4049561321735382
1477780734.270303,64482,0.8511801958084106
1477780867.183764,64482,0.5967105031013489
1477780999.848929,64603,0.7803304195404053
1477781132.733558,64603,0.4375283718109131
1477781275.270763,64603,0.7704808712005615


==> plots/Cifar10/run_train,tag_Precision.csv <==
Wall time,Step,Value
1477608296.661136,100,0.234375
1477608500.5132,200,0.3203125
1477608705.425884,300,0.296875
1477608936.926377,400,0.34375
1477609141.145737,500,0.390625
1477609340.697431,600,0.359375
1477609544.676293,700,0.5
1477609765.183751,800,0.5234375
1477610000.177132,900,0.484375
1477610206.97966,1000,0.5859375
1477610413.138725,1100,0.6015625
1477610651.944593,1200,0.671875
1477610914.677709,1300,0.609375
1477611541.908631,1435,0.6796875
1477611732.684225,1535,0.671875
1477611928.225269,1635,0.7109375
1477612122.949944,1735,0.6796875
1477612321.48017,1835,0.796875
1477612523.842,1935,0.6875
1477612724.91674,2035,0.7421875
1477612922.673546,2135,0.7421875
1477613116.202934,2235,0.703125
1477613307.44188,2335,0.7265625
1477613500.209732,2435,0.703125
1477613691.348064,2535,0.7890625
1477613883.177429,2635,0.7890625
1477614081.955477,2735,0.7890625
1477614331.061741,2835,0.8203125
1477614540.198738,2935,0.6796875
1477614741.797987,3035,0.78125
1477614942.997515,3135,0.7578125
1477615141.427943,3235,0.7578125
1477615332.555256,3335,0.765625
1477615535.379804,3435,0.796875
1477615730.037075,3535,0.7578125
1477615930.459532,3635,0.8046875
1477616187.955364,3735,0.796875
1477616402.654769,3835,0.828125
1477616602.731991,3935,0.8359375
1477616793.417934,4035,0.8203125
1477616991.184378,4135,0.828125
1477617200.608615,4235,0.8359375
1477617394.838521,4335,0.8125
1477617587.854109,4435,0.8203125
1477617781.170328,4535,0.7890625
1477617988.319599,4635,0.859375
1477618182.046195,4735,0.765625
1477618382.582477,4835,0.796875
1477618577.834603,4935,0.8046875
1477618773.939275,5035,0.8671875
1477618975.109908,5135,0.8359375
1477619200.788761,5235,0.8515625
1477619427.731344,5335,0.8671875
1477619628.910137,5435,0.9140625
1477619833.637021,5535,0.8984375
1477620032.985816,5635,0.859375
1477620231.693999,5735,0.84375
1477620430.140306,5835,0.859375
1477620640.109045,5935,0.8359375
1477620847.99422,6035,0.8828125
1477621039.023561,6135,0.8828125
1477621241.109921,6235,0.8203125
1477621447.868852,6335,0.859375
1477621666.547259,6435,0.84375
1477621860.747838,6535,0.859375
1477622052.536491,6635,0.8125
1477622251.843249,6735,0.84375
1477622446.040901,6835,0.8359375
1477622687.991169,6935,0.8359375
1477622899.902751,7035,0.859375
1477623106.230926,7135,0.875
1477623300.429069,7235,0.8359375
1477623503.065133,7335,0.9140625
1477623714.8257,7435,0.875
1477623937.039992,7535,0.890625
1477624143.683554,7635,0.8984375
1477624527.679156,7700,0.828125
1477624747.441409,7800,0.8515625
1477624967.751297,7900,0.8828125
1477625224.939778,8000,0.9140625
1477625499.441371,8100,0.890625
1477625789.943059,8200,0.8203125
1477626071.941409,8300,0.8515625
1477626359.448727,8400,0.859375
1477626648.703441,8500,0.8828125
1477626939.940153,8600,0.8671875
1477627226.445158,8700,0.84375
1477627511.195425,8800,0.8984375
1477627798.441315,8900,0.875
1477628084.692427,9000,0.890625
1477628370.191414,9100,0.8203125
1477628663.140343,9200,0.8984375
1477628957.989893,9300,0.84375
1477629242.69099,9400,0.8515625
1477629533.690173,9500,0.8515625
1477629824.689387,9600,0.90625
1477630114.690673,9700,0.84375
1477630402.690353,9800,0.96875
1477630694.442237,9900,0.9375
1477630977.189616,10000,0.9296875
1477631266.959492,10100,0.7890625
1477631548.958145,10200,0.8671875
1477631841.189743,10300,0.875
1477632112.657752,10400,0.8828125
1477632404.69582,10500,0.90625
1477632689.918727,10600,0.8359375
1477632976.18987,10700,0.921875
1477633263.441288,10800,0.875
1477633558.44016,10900,0.875
1477633844.190593,11000,0.875
1477634129.190945,11100,0.921875
1477634416.941013,11200,0.8828125
1477634702.440039,11300,0.8359375
1477634985.874443,11400,0.8046875
1477635270.385673,11500,0.890625
1477635557.195502,11600,0.90625
1477635846.191053,11700,0.9375
1477636135.945892,11800,0.890625
1477636414.066216,11900,0.8984375
1477636703.204439,12000,0.9453125
1477636993.940254,12100,0.90625
1477637277.694679,12200,0.859375
1477637555.68774,12300,0.8671875
1477637842.753457,12400,0.9453125
1477638130.22236,12500,0.8515625
1477638421.192808,12600,0.828125
1477638701.440786,12700,0.9453125
1477638993.233017,12800,0.828125
1477639279.147174,12900,0.8828125
1477639570.366191,13000,0.8984375
1477639853.690479,13100,0.890625
1477640148.191104,13200,0.875
1477640438.691434,13300,0.875
1477640724.454041,13400,0.9375
1477641011.185119,13500,0.9296875
1477641298.199162,13600,0.8984375
1477641586.942376,13700,0.8984375
1477641874.924433,13800,0.8671875
1477642160.19525,13900,0.890625
1477642450.439881,14000,0.8984375
1477642736.38708,14100,0.875
1477643021.190595,14200,0.875
1477643306.940914,14300,0.9296875
1477643589.463643,14400,0.890625
1477643880.480774,14500,0.9140625
1477644167.964286,14600,0.890625
1477644452.136848,14700,0.8671875
1477644731.690533,14800,0.8828125
1477645024.890519,14900,0.859375
1477645304.384451,15000,0.8515625
1477645594.690652,15100,0.875
1477645876.996024,15200,0.921875
1477646157.462998,15300,0.921875
1477646432.562514,15400,0.875
1477646717.691237,15500,0.9140625
1477646992.942554,15600,0.859375
1477647280.43965,15700,0.8828125
1477647567.4697,15800,0.8984375
1477647855.18983,15900,0.890625
1477648134.573334,16000,0.921875
1477648420.441541,16100,0.890625
1477648704.62963,16200,0.875
1477648984.943784,16300,0.921875
1477649270.692547,16400,0.875
1477649554.939755,16500,0.875
1477649835.887027,16600,0.9453125
1477650118.190166,16700,0.8671875
1477650406.692047,16800,0.828125
1477650688.193749,16900,0.875
1477650971.882056,17000,0.875
1477651257.494701,17100,0.890625
1477651543.488656,17200,0.890625
1477651822.690217,17300,0.875
1477652112.704644,17400,0.921875
1477652396.227318,17500,0.890625
1477652683.96007,17600,0.9296875
1477652968.642392,17700,0.921875
1477653254.006603,17800,0.953125
1477653534.376601,17900,0.90625
1477653825.224899,18000,0.890625
1477654107.273866,18100,0.9140625
1477654395.190052,18200,0.9140625
1477654682.939912,18300,0.8984375
1477654966.713528,18400,0.859375
1477655248.190844,18500,0.921875
1477655532.689923,18600,0.9140625
1477655812.240203,18700,0.8671875
1477656094.287483,18800,0.921875
1477656382.706236,18900,0.84375
1477656673.190647,19000,0.875
1477656961.439796,19100,0.8828125
1477657246.44112,19200,0.9375
1477657533.943899,19300,0.890625
1477657813.880974,19400,0.9296875
1477658099.190059,19500,0.875
1477658384.442344,19600,0.875
1477658673.690076,19700,0.8984375
1477658948.439643,19800,0.8828125
1477659229.964414,19900,0.9453125
1477659515.690067,20000,0.859375
1477659823.689188,20100,0.890625
1477660106.441844,20200,0.8828125
1477660382.626342,20300,0.9375
1477660648.978556,20400,0.890625
1477660932.959824,20500,0.875
1477661208.371726,20600,0.875
1477661484.189396,20700,0.890625
1477661751.690333,20800,0.8828125
1477662015.229338,20900,0.8828125
1477662263.306674,21000,0.9296875
1477662529.689498,21100,0.8828125
1477662791.939618,21200,0.90625
1477663069.440581,21300,0.890625
1477663353.189501,21400,0.8515625
1477663634.939355,21500,0.90625
1477663913.167359,21600,0.84375
1477664190.439564,21700,0.921875
1477664471.192414,21800,0.875
1477664744.029389,21900,0.8828125
1477665024.189857,22000,0.859375
1477665302.940003,22100,0.9609375
1477665573.695936,22200,0.875
1477665842.690299,22300,0.90625
1477666125.402723,22400,0.9140625
1477666405.180508,22500,0.890625
1477666689.214281,22600,0.890625
1477666968.69043,22700,0.8984375
1477667260.738023,22800,0.921875
1477667534.439593,22900,0.8828125
1477667825.940023,23000,0.8984375
1477668110.4395,23100,0.90625
1477668387.02324,23200,0.8671875
1477668659.689472,23300,0.9375
1477668928.476881,23400,0.8984375
1477669210.957476,23500,0.953125
1477669493.939842,23600,0.921875
1477669800.940068,23700,0.90625
1477670089.725818,23800,0.859375
1477670387.940734,23900,0.8828125
1477670770.122585,24000,0.9140625
1477671137.978271,24100,0.9140625
1477671369.35214,24200,0.9375
1477671574.996911,24300,0.8671875
1477671796.982888,24400,0.8984375
1477672041.420591,24500,0.8828125
1477672287.056998,24600,0.9140625
1477672537.415303,24700,0.9375
1477672792.442215,24800,0.90625
1477673078.657292,24900,0.890625
1477673347.190283,25000,0.859375
1477673623.474002,25100,0.9375
1477673902.190543,25200,0.9765625
1477674195.44001,25300,0.8359375
1477674470.945687,25400,0.8828125
1477674767.315913,25500,0.9140625
1477675076.906334,25600,0.9140625
1477675357.491668,25700,0.859375
1477675651.940834,25800,0.9765625
1477675932.941494,25900,0.890625
1477676205.996042,26000,0.8671875
1477676484.649663,26100,0.9296875
1477676755.190292,26200,0.90625
1477677031.190589,26300,0.8828125
1477677308.957694,26400,0.8828125
1477677586.190853,26500,0.9140625
1477677865.521383,26600,0.8671875
1477678144.939802,26700,0.8984375
1477678433.191558,26800,0.9375
1477678708.484094,26900,0.9140625
1477678997.162217,27000,0.875
1477679278.690207,27100,0.8671875
1477679589.942049,27200,0.9140625
1477679864.515437,27300,0.875
1477680155.001801,27400,0.9140625
1477680432.190716,27500,0.9296875
1477680711.940696,27600,0.9296875
1477680991.440579,27700,0.875
1477681274.965306,27800,0.8984375
1477681547.189378,27900,0.921875
1477681832.386217,28000,0.859375
1477682086.931157,28100,0.8984375
1477682335.190064,28200,0.8984375
1477682569.452074,28300,0.8984375
1477682800.439938,28400,0.9296875
1477683009.90241,28500,0.90625
1477683244.940798,28600,0.8984375
1477683535.189968,28700,0.9453125
1477683830.94002,28800,0.9296875
1477684124.443101,28900,0.8984375
1477684389.146032,29000,0.953125
1477684669.471949,29100,0.890625
1477684890.771113,29200,0.90625
1477685113.192572,29300,0.8671875
1477685369.418965,29400,0.9296875
1477685651.939904,29500,0.890625
1477685898.195647,29600,0.8828125
1477686176.189282,29700,0.9609375
1477686498.05999,29800,0.859375
1477686787.550079,29900,0.953125
1477687076.371455,30000,0.921875
1477687410.639257,30100,0.9609375
1477687730.214938,30200,0.9375
1477688109.209203,30300,0.9765625
1477688481.490834,30400,0.9765625
1477688944.689904,30500,0.984375
1477689480.798663,30600,0.953125
1477689837.74594,30700,0.9765625
1477690339.215424,30800,1.0
1477690830.463077,30900,0.96875
1477691726.276084,31000,0.9765625
1477692259.561734,31100,0.984375
1477692731.884281,31200,0.96875
1477693355.31478,31300,0.984375
1477693771.863386,31400,0.9765625
1477694160.000188,31500,0.984375
1477694478.780525,31600,0.9765625
1477694763.370469,31700,0.9921875
1477695038.939901,31800,0.953125
1477695320.801041,31900,0.9921875
1477695548.559051,32000,1.0
1477695782.676601,32100,0.9921875
1477695980.497834,32200,0.9765625
1477696189.450535,32300,0.9921875
1477696398.6804,32400,0.9921875
1477696610.779045,32500,0.984375
1477696874.940367,32600,1.0
1477697161.178701,32700,0.9921875
1477697423.48375,32800,0.9765625
1477697706.101834,32900,0.9921875
1477698001.21624,33000,1.0
1477698404.708007,33100,0.9921875
1477698699.517953,33200,0.984375
1477699031.692321,33300,0.984375
1477699308.189924,33400,1.0
1477699566.213713,33500,1.0
1477699813.213765,33600,1.0
1477700045.025326,33700,0.9921875
1477700291.689711,33800,0.9765625
1477700583.970227,33900,0.984375
1477700895.689725,34000,1.0
1477701141.439568,34100,0.9765625
1477701378.599673,34200,0.984375
1477701624.387251,34300,0.9921875
1477701927.364621,34400,1.0
1477702260.973369,34500,0.984375
1477702479.913566,34600,1.0
1477702709.735616,34700,0.984375
1477702942.718455,34800,1.0
1477703163.812827,34900,1.0
1477703354.90192,35000,1.0
1477703552.006589,35100,1.0
1477703745.473819,35200,1.0
1477703939.023102,35300,0.9765625
1477704149.940543,35400,0.9921875
1477704391.888941,35500,0.9921875
1477704627.413872,35600,1.0
1477704850.453734,35700,0.9765625
1477705088.941143,35800,0.9921875
1477705359.689616,35900,0.9921875
1477705632.240305,36000,0.9921875
1477705891.489479,36100,0.9921875
1477706154.944603,36200,0.9921875
1477706428.689856,36300,0.9765625
1477706838.940108,36400,1.0
1477707165.208188,36500,1.0
1477707690.189636,36600,0.9765625
1477708080.180898,36700,0.9921875
1477708307.582238,36800,1.0
1477708537.667403,36900,1.0
1477708747.29428,37000,0.9921875
1477708950.18484,37100,0.984375
1477709166.463078,37200,0.9921875
1477709374.26405,37300,0.9765625
1477709593.05731,37400,0.9765625
1477709818.189748,37500,0.984375
1477710047.690284,37600,0.9921875
1477710300.734807,37700,0.96875
1477710547.939611,37800,1.0
1477710847.988122,37900,0.984375
1477711267.706557,38000,0.9921875
1477711529.961786,38100,0.984375
1477711745.466206,38200,0.9921875
1477711967.690212,38300,0.9921875
1477712218.189669,38400,1.0
1477712464.691175,38500,1.0
1477712691.212031,38600,0.9765625
1477712921.553819,38700,1.0
1477713151.690571,38800,0.9921875
1477713370.76616,38900,1.0
1477713588.440331,39000,0.984375
1477713812.440344,39100,0.9921875
1477714054.190232,39200,0.9765625
1477714298.690079,39300,0.984375
1477714547.941794,39400,1.0
1477714957.185627,39500,1.0
1477715151.889199,39600,0.9765625
1477715366.939806,39700,1.0
1477715595.462297,39800,1.0
1477715839.960865,39900,0.9921875
1477716079.710773,40000,0.9921875
1477716336.690125,40100,1.0
1477716592.97884,40200,0.9921875
1477716856.463015,40300,1.0
1477717121.189449,40400,1.0
1477717400.939903,40500,0.984375
1477717671.968403,40600,0.9921875
1477717950.439675,40700,0.9921875
1477718208.690196,40800,1.0
1477718437.189837,40900,0.9921875
1477718673.190873,41000,0.984375
1477718930.129995,41100,0.984375
1477719191.941786,41200,1.0
1477719441.940015,41300,0.9921875
1477719684.280358,41400,0.9765625
1477719911.325004,41500,0.9921875
1477720100.550921,41600,1.0
1477720319.189652,41700,0.96875
1477720558.221245,41800,1.0
1477720811.719748,41900,0.9921875
1477721072.59078,42000,0.984375
1477721329.741636,42100,0.9921875
1477721585.939566,42200,0.96875
1477721842.944717,42300,1.0
1477722106.440158,42400,1.0
1477722354.689848,42500,0.9921875
1477722618.440078,42600,0.9765625
1477722868.236034,42700,0.984375
1477723122.940307,42800,1.0
1477723371.71428,42900,0.9921875
1477723631.941169,43000,0.9765625
1477723881.690059,43100,1.0
1477724145.690706,43200,1.0
1477724396.063939,43300,1.0
1477724658.873835,43400,0.984375
1477724920.188671,43500,1.0
1477725194.691783,43600,0.9921875
1477725469.189981,43700,0.9921875
1477725744.690206,43800,1.0
1477726012.690026,43900,1.0
1477726276.221571,44000,1.0
1477726537.211492,44100,1.0
1477726807.761437,44200,1.0
1477727096.189647,44300,0.9921875
1477727364.439969,44400,1.0
1477727631.692233,44500,0.9921875
1477727900.689681,44600,0.96875
1477728158.940131,44700,0.9765625
1477728426.439913,44800,0.984375
1477728702.248664,44900,0.9921875
1477728975.94004,45000,0.9921875
1477729249.700405,45100,0.984375
1477729521.812367,45200,0.9765625
1477729800.690559,45300,0.9921875
1477730067.94055,45400,0.984375
1477730349.939736,45500,0.9921875
1477730621.726352,45600,1.0
1477730896.939539,45700,0.984375
1477731169.689812,45800,0.9921875
1477731441.440179,45900,1.0
1477731704.797493,46000,0.9921875
1477731968.766416,46100,1.0
1477732228.373901,46200,0.96875
1477732498.197529,46300,0.984375
1477732769.907388,46400,0.984375
1477733045.939693,46500,0.9921875
1477733321.898345,46600,0.9921875
1477733592.189489,46700,1.0
1477733865.737117,46800,0.9921875
1477734116.707859,46900,0.9921875
1477734380.690121,47000,0.9921875
1477734629.703523,47100,1.0
1477734877.690412,47200,0.9921875
1477735125.251751,47300,0.984375
1477735391.940023,47400,0.984375
1477735661.690021,47500,0.9765625
1477735914.464336,47600,0.984375
1477736153.189895,47700,0.984375
1477736397.885863,47800,1.0
1477736637.945757,47900,0.984375
1477736904.689608,48000,0.96875
1477737169.440042,48100,0.9921875
1477737443.940277,48200,0.9921875
1477737716.878263,48300,0.9921875
1477737992.939916,48400,0.9921875
1477738262.940221,48500,0.984375
1477738536.191114,48600,0.9765625
1477738812.689644,48700,0.9921875
1477739084.958397,48800,1.0
1477739360.378899,48900,0.9765625
1477739635.440334,49000,0.9921875
1477739911.171181,49100,0.9921875
1477740189.132494,49200,1.0
1477740466.694821,49300,0.984375
1477740741.442842,49400,1.0
1477741019.464159,49500,0.9921875
1477741293.689828,49600,0.9609375
1477741571.807745,49700,0.984375
1477741833.939699,49800,1.0
1477742117.644313,49900,0.984375
1477742387.689675,50000,0.96875
1477742668.689718,50100,0.9921875
1477742934.440443,50200,1.0
1477743194.691392,50300,1.0
1477743444.231008,50400,1.0
1477743718.689678,50500,1.0
1477743990.94392,50600,1.0
1477744267.939948,50700,1.0
1477744534.794439,50800,1.0
1477744806.161397,50900,1.0
1477745076.689304,51000,1.0
1477745355.015241,51100,1.0
1477745626.456301,51200,1.0
1477745892.9539,51300,1.0
1477746156.189782,51400,1.0
1477746430.760369,51500,1.0
1477746705.939826,51600,1.0
1477746975.719285,51700,1.0
1477747245.977271,51800,1.0
1477747508.190531,51900,1.0
1477747777.691448,52000,1.0
1477748049.690103,52100,1.0
1477748264.690232,52200,1.0
1477748491.44877,52300,1.0
1477748736.956393,52400,1.0
1477748978.021735,52500,1.0
1477749236.467019,52600,1.0
1477749489.164706,52700,1.0
1477749759.465125,52800,0.9921875
1477750007.719611,52900,1.0
1477750265.119254,53000,1.0
1477750517.940699,53100,1.0
1477750778.605727,53200,1.0
1477751026.439745,53300,1.0
1477751278.690205,53400,1.0
1477751541.948804,53500,1.0
1477751820.986952,53600,1.0
1477752097.690131,53700,1.0
1477752370.19009,53800,0.9921875
1477752645.142436,53900,1.0
1477752917.190292,54000,1.0
1477753195.690294,54100,1.0
1477753471.189601,54200,1.0
1477753750.954722,54300,1.0
1477754016.439994,54400,1.0
1477754291.950789,54500,1.0
1477754569.963063,54600,1.0
1477754844.19056,54700,1.0
1477755110.939232,54800,1.0
1477755390.445241,54900,1.0
1477755663.440655,55000,1.0
1477755942.4671,55100,1.0
1477756212.51248,55200,1.0
1477756492.689809,55300,1.0
1477756758.440521,55400,1.0
1477757034.204218,55500,1.0
1477757433.295531,55600,1.0
1477757649.418587,55700,1.0
1477757876.264508,55800,1.0
1477758092.190667,55900,1.0
1477758327.980877,56000,1.0
1477758586.462778,56100,1.0
1477758804.711709,56200,1.0
1477759139.637139,56300,1.0
1477759381.440064,56400,1.0
1477759624.758437,56500,1.0
1477759859.454219,56600,1.0
1477760127.691002,56700,1.0
1477760394.702317,56800,1.0
1477760660.189356,56900,1.0
1477760932.388564,57000,1.0
1477761209.718264,57100,1.0
1477761483.189229,57200,1.0
1477761752.689453,57300,1.0
1477762030.621397,57400,1.0
1477762291.215851,57500,1.0
1477762560.714039,57600,1.0
1477762857.689611,57700,1.0
1477763136.939764,57800,1.0
1477763407.198069,57900,1.0
1477763685.382521,58000,1.0
1477763950.1913,58100,1.0
1477764220.439761,58200,1.0
1477764490.690052,58300,1.0
1477764755.352438,58400,1.0
1477765022.189499,58500,1.0
1477765297.378961,58600,1.0
1477765570.439801,58700,1.0
1477765838.93968,58800,1.0
1477766096.047749,58900,1.0
1477766352.19004,59000,1.0
1477766625.18983,59100,1.0
1477766900.140396,59200,1.0
1477767173.940871,59300,1.0
1477767447.189864,59400,1.0
1477767723.642643,59500,1.0
1477768001.689739,59600,1.0
1477768271.189681,59700,1.0
1477768497.945261,59800,1.0
1477768704.756509,59900,1.0
1477768922.940108,60000,1.0
1477769159.690389,60100,1.0
1477769397.973528,60200,1.0
1477769647.939682,60300,1.0
1477769906.190519,60400,1.0
1477770185.470842,60500,1.0
1477770458.941741,60600,1.0
1477770914.124169,60685,1.0
1477771114.257921,60785,1.0
1477771317.194472,60885,1.0
1477771552.444677,60985,1.0
1477771785.944036,61085,1.0
1477772028.448298,61185,1.0
1477772267.195082,61285,1.0
1477772511.47353,61385,1.0
1477772754.193681,61485,1.0
1477773009.241839,61585,1.0
1477773313.693839,61685,1.0
1477773573.891751,61785,1.0
1477773849.944613,61885,1.0
1477774127.194021,61985,1.0
1477774402.765151,62085,1.0
1477774677.696002,62185,1.0
1477774941.444016,62285,0.9921875
1477775203.194029,62385,1.0
1477775479.694464,62485,1.0
1477775744.694153,62585,1.0
1477776012.194368,62685,1.0
1477776350.326993,62785,1.0
1477776636.777079,62885,1.0
1477776831.383526,62985,1.0
1477777050.00468,63085,1.0
1477777308.943123,63185,1.0
1477777581.488271,63285,1.0
1477777851.240339,63385,1.0
1477778124.000203,63485,1.0
1477778343.425254,63585,1.0
1477778595.226875,63685,1.0
1477778845.715551,63785,1.0
1477779100.265684,63885,1.0
1477779385.964964,63985,1.0
1477779625.931162,64085,1.0
1477779866.508107,64185,1.0
1477780115.944291,64285,1.0
1477780363.444489,64385,1.0
1477780614.948825,64485,1.0
1477780864.216719,64585,1.0
1477781116.194339,64685,1.0


==> plots/Cifar10/run_train,tag_cost.csv <==
Wall time,Step,Value
1477608296.661462,100,2.1192026138305664
1477608500.513541,200,1.9164116382598877
1477608705.426319,300,1.8052276372909546
1477608936.92678,400,1.8620824813842773
1477609141.146078,500,1.7369827032089233
1477609340.69777,600,1.6833012104034424
1477609544.676712,700,1.4647103548049927
1477609765.184105,800,1.3942970037460327
1477610000.17751,900,1.5544387102127075
1477610206.980073,1000,1.2124137878417969
1477610413.139097,1100,1.2790920734405518
1477610651.944957,1200,1.1829520463943481
1477610914.678382,1300,1.1885937452316284
1477611541.909118,1435,1.0906318426132202
1477611732.684962,1535,1.0586925745010376
1477611928.225687,1635,1.0440301895141602
1477612122.950393,1735,1.1992701292037964
1477612321.480491,1835,0.8949637413024902
1477612523.842454,1935,0.9846609830856323
1477612724.917136,2035,0.9952749609947205
1477612922.674107,2135,1.0524051189422607
1477613116.203407,2235,1.058070421218872
1477613307.442426,2335,1.0037447214126587
1477613500.210424,2435,1.152466893196106
1477613691.348514,2535,0.8722771406173706
1477613883.177858,2635,0.9114394187927246
1477614081.956492,2735,0.9599179029464722
1477614331.062181,2835,0.8596910238265991
1477614540.199209,2935,1.113874912261963
1477614741.798318,3035,0.9964584708213806
1477614942.998164,3135,1.1391189098358154
1477615141.428403,3235,0.9368793964385986
1477615332.555727,3335,1.058731198310852
1477615535.380129,3435,0.9743237495422363
1477615730.03747,3535,0.9353477954864502
1477615930.460495,3635,0.9298746585845947
1477616187.955859,3735,0.9456161260604858
1477616402.655204,3835,0.8765859603881836
1477616602.732429,3935,0.8500750660896301
1477616793.418373,4035,0.8558324575424194
1477616991.184722,4135,0.8742923736572266
1477617200.60905,4235,0.9068137407302856
1477617394.83891,4335,1.0302519798278809
1477617587.854581,4435,0.9074946641921997
1477617781.170776,4535,0.9957616329193115
1477617988.320151,4635,0.9063632488250732
1477618182.046767,4735,0.9773362874984741
1477618382.582964,4835,1.0003145933151245
1477618577.835086,4935,0.8637846112251282
1477618773.939744,5035,0.7957372665405273
1477618975.11043,5135,0.919346809387207
1477619200.789188,5235,0.8260200619697571
1477619427.731764,5335,0.8022962808609009
1477619628.911468,5435,0.7044339179992676
1477619833.637428,5535,0.839856743812561
1477620032.986253,5635,0.8306688070297241
1477620231.695715,5735,0.8241314888000488
1477620430.140623,5835,0.8216739892959595
1477620640.109521,5935,0.8283963203430176
1477620847.994632,6035,0.8880225419998169
1477621039.023931,6135,0.8769282102584839
1477621241.110677,6235,0.9671406745910645
1477621447.869246,6335,0.786956250667572
1477621666.547764,6435,0.9604504108428955
1477621860.748193,6535,0.7692317962646484
1477622052.536973,6635,0.9306163787841797
1477622251.843661,6735,0.8236399292945862
1477622446.041289,6835,0.9869556427001953
1477622687.99152,6935,0.9323065876960754
1477622899.90334,7035,0.7944972515106201
1477623106.231266,7135,0.8463732004165649
1477623300.42948,7235,0.899200439453125
1477623503.065521,7335,0.675808310508728
1477623714.826189,7435,0.8323487043380737
1477623937.040339,7535,0.7694032788276672
1477624143.684168,7635,0.7680836915969849
1477624527.679509,7700,0.8834786415100098
1477624747.441836,7800,0.873988687992096
1477624967.751702,7900,0.8432890176773071
1477625224.940115,8000,0.7094650864601135
1477625499.441812,8100,0.7778797149658203
1477625789.944678,8200,0.8956430554389954
1477626071.942152,8300,0.836113452911377
1477626359.451515,8400,0.7518305778503418
1477626648.703913,8500,0.8765686750411987
1477626939.94073,8600,0.8123179078102112
1477627226.445787,8700,0.9702315330505371
1477627511.19698,8800,0.820156455039978
1477627798.441716,8900,0.7649427652359009
1477628084.692956,9000,0.7969874143600464
1477628370.192478,9100,0.9833378791809082
1477628663.140683,9200,0.8543024063110352
1477628957.990251,9300,0.8339322805404663
1477629242.691626,9400,0.9197138547897339
1477629533.690703,9500,0.9376890659332275
1477629824.689766,9600,0.7136125564575195
1477630114.691127,9700,0.8550279140472412
1477630402.691201,9800,0.6302462220191956
1477630694.442701,9900,0.7256677746772766
1477630977.190184,10000,0.7289214134216309
1477631266.959892,10100,1.0586237907409668
1477631548.958518,10200,0.8343660235404968
1477631841.190122,10300,0.8977429866790771
1477632112.658204,10400,0.8516058921813965
1477632404.696596,10500,0.7480124831199646
1477632689.919086,10600,0.964550256729126
1477632976.190377,10700,0.7739707231521606
1477633263.441863,10800,0.9716906547546387
1477633558.440512,10900,0.8513691425323486
1477633844.191333,11000,0.840831995010376
1477634129.191359,11100,0.840193510055542
1477634416.941929,11200,0.8196039199829102
1477634702.440438,11300,0.9461185932159424
1477634985.874836,11400,0.99188232421875
1477635270.386211,11500,0.8503607511520386
1477635557.196096,11600,0.7381978034973145
1477635846.191561,11700,0.747715413570404
1477636135.946261,11800,0.7839467525482178
1477636414.066552,11900,0.7710064053535461
1477636703.204898,12000,0.6844872832298279
1477636993.940998,12100,0.8776438236236572
1477637277.695072,12200,0.8777830600738525
1477637555.688062,12300,0.8494794368743896
1477637842.753818,12400,0.7159508466720581
1477638130.222768,12500,0.9697490334510803
1477638421.193266,12600,0.9926522970199585
1477638701.441152,12700,0.7100583910942078
1477638993.233322,12800,0.9019978046417236
1477639279.147662,12900,0.7320194244384766
1477639570.366509,13000,0.8227323293685913
1477639853.690941,13100,0.7964382767677307
1477640148.191689,13200,0.9213913083076477
1477640438.692466,13300,0.8078140020370483
1477640724.455971,13400,0.7035061120986938
1477641011.185451,13500,0.751412034034729
1477641298.201144,13600,0.8087388277053833
1477641586.943078,13700,0.7850801944732666
1477641874.924778,13800,0.8893272280693054
1477642160.196457,13900,0.8146686553955078
1477642450.440255,14000,0.7473659515380859
1477642736.387376,14100,0.8547544479370117
1477643021.190985,14200,0.9385766386985779
1477643306.941434,14300,0.6892966032028198
1477643589.464122,14400,0.7943792939186096
1477643880.481185,14500,0.7321374416351318
1477644167.964737,14600,0.8276714086532593
1477644452.188565,14700,0.8357633948326111
1477644731.690872,14800,0.9156981706619263
1477645024.890831,14900,0.809262752532959
1477645304.384853,15000,0.8874303102493286
1477645594.691224,15100,0.8741805553436279
1477645876.99633,15200,0.7721028327941895
1477646157.463328,15300,0.7170523405075073
1477646432.562968,15400,0.8541807532310486
1477646717.691658,15500,0.821595311164856
1477646992.943035,15600,0.9772317409515381
1477647280.440029,15700,0.8107505440711975
1477647567.470061,15800,0.776943564414978
1477647855.190209,15900,0.8356837630271912
1477648134.573657,16000,0.7750886082649231
1477648420.441965,16100,0.8330977559089661
1477648704.629938,16200,0.8008605241775513
1477648984.94434,16300,0.7586120367050171
1477649270.692994,16400,0.8021458983421326
1477649554.940081,16500,0.8257876634597778
1477649835.887343,16600,0.7292840480804443
1477650118.190581,16700,0.8649362325668335
1477650406.693009,16800,0.8971500396728516
1477650688.195159,16900,0.844360888004303
1477650971.882387,17000,0.9013772010803223
1477651257.495133,17100,0.7929487228393555
1477651543.489009,17200,0.8807265758514404
1477651822.691065,17300,0.8363958597183228
1477652112.704986,17400,0.7578345537185669
1477652396.227654,17500,0.9183309674263
1477652683.960509,17600,0.7151732444763184
1477652968.643478,17700,0.7226263284683228
1477653254.007066,17800,0.70594722032547
1477653534.376907,17900,0.753555417060852
1477653825.22525,18000,0.7910492420196533
1477654107.274215,18100,0.7651534080505371
1477654395.190477,18200,0.7612056732177734
1477654682.941733,18300,0.7487141489982605
1477654966.717028,18400,0.8784323334693909
1477655248.191888,18500,0.7723284959793091
1477655532.690224,18600,0.7255269289016724
1477655812.240523,18700,0.8835589289665222
1477656094.288115,18800,0.699871838092804
1477656382.706765,18900,0.9018214344978333
1477656673.19147,19000,0.8076269626617432
1477656961.460522,19100,0.839873194694519
1477657246.441494,19200,0.7305809855461121
1477657533.944302,19300,0.7377479076385498
1477657813.88133,19400,0.6897983551025391
1477658099.19047,19500,0.8345586657524109
1477658384.442783,19600,0.88963782787323
1477658673.711162,19700,0.888237476348877
1477658948.440009,19800,0.8456082940101624
1477659229.96481,19900,0.7006251811981201
1477659515.690388,20000,0.8498753309249878
1477659823.689544,20100,0.8138077259063721
1477660106.442159,20200,0.7872499227523804
1477660382.626709,20300,0.8051329255104065
1477660648.979009,20400,0.8554304838180542
1477660932.960219,20500,0.8977066278457642
1477661208.372059,20600,0.8702854514122009
1477661484.18982,20700,0.8461834192276001
1477661751.690656,20800,0.8659144639968872
1477662015.229656,20900,0.8282781839370728
1477662263.307012,21000,0.7353706359863281
1477662529.68988,21100,0.8852733373641968
1477662791.939944,21200,0.9058012366294861
1477663069.44129,21300,0.8428712487220764
1477663353.189826,21400,1.081270694732666
1477663634.939669,21500,0.7765051126480103
1477663913.16775,21600,0.9084864854812622
1477664190.439977,21700,0.8115750551223755
1477664471.19287,21800,0.8090136051177979
1477664744.029772,21900,0.8030925989151001
1477665024.190292,22000,0.9069461822509766
1477665302.940315,22100,0.7153183817863464
1477665573.696713,22200,0.7902173399925232
1477665842.690621,22300,0.7492910623550415
1477666125.403166,22400,0.73302161693573
1477666405.180845,22500,0.7602238059043884
1477666689.214647,22600,0.7237824201583862
1477666968.690901,22700,0.8692695498466492
1477667260.738369,22800,0.7774384021759033
1477667534.439903,22900,0.8658492565155029
1477667825.940373,23000,0.8172088265419006
1477668110.439933,23100,0.8233603239059448
1477668387.023584,23200,0.8641810417175293
1477668659.6898,23300,0.7479602098464966
1477668928.477208,23400,0.8313552141189575
1477669210.957811,23500,0.7027983069419861
1477669493.940249,23600,0.7308187484741211
1477669800.940487,23700,0.7788889408111572
1477670089.726141,23800,0.8602238893508911
1477670387.941099,23900,0.8804374933242798
1477670770.122896,24000,0.7872008085250854
1477671137.978599,24100,0.7793363928794861
1477671369.352525,24200,0.6907490491867065
1477671574.997324,24300,0.8858890533447266
1477671796.983245,24400,0.8097516894340515
1477672041.467505,24500,0.8574212193489075
1477672287.05733,24600,0.7850112318992615
1477672537.415704,24700,0.7242751717567444
1477672792.442809,24800,0.8034951686859131
1477673078.65772,24900,0.9409202337265015
1477673347.190704,25000,0.8942945599555969
1477673623.474349,25100,0.7871790528297424
1477673902.190906,25200,0.6420787572860718
1477674195.440532,25300,0.9364222884178162
1477674470.946052,25400,0.9021560549736023
1477674767.316395,25500,0.7977685332298279
1477675076.906634,25600,0.8452874422073364
1477675357.491977,25700,0.8610743284225464
1477675651.941242,25800,0.6994305849075317
1477675932.942083,25900,0.8325685262680054
1477676205.996353,26000,0.8438599109649658
1477676484.65014,26100,0.7479216456413269
1477676755.190603,26200,0.8295669555664062
1477677031.191208,26300,0.9124858379364014
1477677308.95814,26400,0.8268449306488037
1477677586.191227,26500,0.793014645576477
1477677865.521687,26600,0.9515826106071472
1477678144.940127,26700,0.7556607723236084
1477678433.191969,26800,0.7371407151222229
1477678708.4844,26900,0.7913521528244019
1477678997.162757,27000,0.8591238260269165
1477679278.690646,27100,0.898186445236206
1477679589.942384,27200,0.827357292175293
1477679864.515753,27300,0.8810476064682007
1477680155.002152,27400,0.7624117136001587
1477680432.191437,27500,0.6610774993896484
1477680711.941307,27600,0.7632261514663696
1477680991.441023,27700,0.8714870810508728
1477681274.96573,27800,0.8118321895599365
1477681547.189775,27900,0.7382276654243469
1477681832.386527,28000,0.9049691557884216
1477682086.931469,28100,0.8529303073883057
1477682335.190463,28200,0.8476772308349609
1477682569.452437,28300,0.7631296515464783
1477682800.440283,28400,0.767693281173706
1477683009.902726,28500,0.8446043133735657
1477683244.941284,28600,0.7942043542861938
1477683535.190335,28700,0.7587711215019226
1477683830.940701,28800,0.7262574434280396
1477684124.443517,28900,0.7558948993682861
1477684389.146354,29000,0.6758334040641785
1477684669.472282,29100,0.8670568466186523
1477684890.771459,29200,0.8010708689689636
1477685113.19337,29300,0.9161039590835571
1477685369.41935,29400,0.7951217293739319
1477685651.940217,29500,0.9197283387184143
1477685898.195991,29600,0.8494576215744019
1477686176.189618,29700,0.6838153600692749
1477686498.060301,29800,0.9091162085533142
1477686787.550414,29900,0.6785119771957397
1477687076.372238,30000,0.7879759073257446
1477687410.639562,30100,0.6077642440795898
1477687730.215251,30200,0.6143770813941956
1477688109.209574,30300,0.572576105594635
1477688481.491144,30400,0.6086235046386719
1477688944.6902,30500,0.5362723469734192
1477689480.798973,30600,0.6111975908279419
1477689837.746266,30700,0.5314486026763916
1477690339.215725,30800,0.5054237246513367
1477690830.463381,30900,0.5687434673309326
1477691726.276471,31000,0.5472837686538696
1477692259.562039,31100,0.5181625485420227
1477692731.884571,31200,0.5408080816268921
1477693355.315109,31300,0.5140131115913391
1477693771.863776,31400,0.5491890907287598
1477694160.000499,31500,0.47851884365081787
1477694478.780862,31600,0.5281445980072021
1477694763.370813,31700,0.48082008957862854
1477695038.9402,31800,0.5972559452056885
1477695320.801422,31900,0.4602925479412079
1477695548.559404,32000,0.4602852165699005
1477695782.676911,32100,0.45624029636383057
1477695980.498154,32200,0.4822252690792084
1477696189.450878,32300,0.4560239315032959
1477696398.680768,32400,0.46109768748283386
1477696610.779347,32500,0.44065114855766296
1477696874.940729,32600,0.4231979548931122
1477697161.179021,32700,0.4426778554916382
1477697423.484105,32800,0.45441731810569763
1477697706.10214,32900,0.4349216818809509
1477698001.216543,33000,0.4154966175556183
1477698404.708348,33100,0.4272491931915283
1477698699.518293,33200,0.4454651176929474
1477699031.692633,33300,0.42549246549606323
1477699308.190229,33400,0.3994821012020111
1477699566.214041,33500,0.39996469020843506
1477699813.214065,33600,0.3932105600833893
1477700045.02571,33700,0.39594748616218567
1477700291.690058,33800,0.44833844900131226
1477700583.970574,33900,0.4328617453575134
1477700895.690037,34000,0.37978827953338623
1477701141.439881,34100,0.4180867373943329
1477701378.599998,34200,0.414075642824173
1477701624.387554,34300,0.3890039324760437
1477701927.364937,34400,0.3805733621120453
1477702260.973713,34500,0.41218310594558716
1477702479.913908,34600,0.3944389820098877
1477702709.735978,34700,0.39183035492897034
1477702942.718831,34800,0.37291499972343445
1477703163.813137,34900,0.355534166097641
1477703354.902262,35000,0.35687610507011414
1477703552.006917,35100,0.3595820963382721
1477703745.474133,35200,0.3555794656276703
1477703939.023391,35300,0.3867962658405304
1477704149.941184,35400,0.3582586646080017
1477704391.88937,35500,0.3599141538143158
1477704627.414189,35600,0.34868189692497253
1477704850.454073,35700,0.3767673373222351
1477705088.941534,35800,0.3450484871864319
1477705359.689963,35900,0.34642940759658813
1477705632.240598,36000,0.3505655825138092
1477705891.489798,36100,0.3407856523990631
1477706154.94491,36200,0.35325512290000916
1477706428.690238,36300,0.36290886998176575
1477706838.94041,36400,0.3372206389904022
1477707165.208509,36500,0.32831451296806335
1477707690.190131,36600,0.36738526821136475
1477708080.181203,36700,0.3369218409061432
1477708307.58256,36800,0.32820457220077515
1477708537.667752,36900,0.3294515907764435
1477708747.294623,37000,0.3419538140296936
1477708950.185144,37100,0.3420873284339905
1477709166.463377,37200,0.33719122409820557
1477709374.264421,37300,0.3683737516403198
1477709593.057636,37400,0.39851588010787964
1477709818.190066,37500,0.3481031656265259
1477710047.690577,37600,0.33639922738075256
1477710300.735103,37700,0.3573656678199768
1477710547.939903,37800,0.3144264817237854
1477710847.988446,37900,0.3158265948295593
1477711267.706887,38000,0.325191855430603
1477711529.962111,38100,0.3152231276035309
1477711745.466511,38200,0.30304139852523804
1477711967.690517,38300,0.3073280453681946
1477712218.190015,38400,0.30883488059043884
1477712464.691489,38500,0.30120763182640076
1477712691.212328,38600,0.33353784680366516
1477712921.554154,38700,0.29172080755233765
1477713151.690998,38800,0.302390992641449
1477713370.766477,38900,0.2909052073955536
1477713588.440648,39000,0.30928483605384827
1477713812.440678,39100,0.3061693608760834
1477714054.190549,39200,0.3109852075576782
1477714298.690512,39300,0.31749778985977173
1477714547.942279,39400,0.2866639792919159
1477714957.185943,39500,0.28709352016448975
1477715151.889511,39600,0.3507450520992279
1477715366.940115,39700,0.27932626008987427
1477715595.462598,39800,0.2859702408313751
1477715839.961184,39900,0.28695154190063477
1477716079.711065,40000,0.295853853225708
1477716336.690493,40100,0.284936785697937
1477716592.979174,40200,0.281838983297348
1477716856.463318,40300,0.274415522813797
1477717121.189755,40400,0.2705579400062561
1477717400.940439,40500,0.2938656806945801
1477717671.9687,40600,0.2758515179157257
1477717950.440012,40700,0.30073487758636475
1477718208.690494,40800,0.27289068698883057
1477718437.19022,40900,0.2772095203399658
1477718673.191231,41000,0.29233303666114807
1477718930.130325,41100,0.29550236463546753
1477719191.942079,41200,0.2715812921524048
1477719441.940368,41300,0.27550843358039856
1477719684.280673,41400,0.3001975417137146
1477719911.325315,41500,0.26983940601348877
1477720100.551227,41600,0.26426267623901367
1477720319.189985,41700,0.3372877836227417
1477720558.221559,41800,0.268709659576416
1477720811.720262,41900,0.26611196994781494
1477721072.591089,42000,0.28967487812042236
1477721329.741982,42100,0.2828221917152405
1477721585.939918,42200,0.33320382237434387
1477721842.945338,42300,0.26168960332870483
1477722106.440473,42400,0.25689250230789185
1477722354.690189,42500,0.2563822567462921
1477722618.440461,42600,0.282907098531723
1477722868.236389,42700,0.2648089528083801
1477723122.940619,42800,0.24924752116203308
1477723371.714592,42900,0.25720804929733276
1477723631.941588,43000,0.2942953109741211
1477723881.690378,43100,0.2527164816856384
1477724145.691025,43200,0.2439831793308258
1477724396.064285,43300,0.24508386850357056
1477724658.874132,43400,0.2696964144706726
1477724920.188992,43500,0.2566239833831787
1477725194.692169,43600,0.2477906346321106
1477725469.19034,43700,0.2624765932559967
1477725744.690512,43800,0.24858269095420837
1477726012.690419,43900,0.24314318597316742
1477726276.22187,44000,0.242557093501091
1477726537.211813,44100,0.2370901256799698
1477726807.761767,44200,0.24528159201145172
1477727096.189941,44300,0.26738572120666504
1477727364.440281,44400,0.24929210543632507
1477727631.692651,44500,0.24553468823432922
1477727900.689993,44600,0.28758150339126587
1477728158.940426,44700,0.28573933243751526
1477728426.4402,44800,0.257453590631485
1477728702.248983,44900,0.2487342804670334
1477728975.940339,45000,0.2647170126438141
1477729249.700809,45100,0.24981030821800232
1477729521.812679,45200,0.31413596868515015
1477729800.690966,45300,0.2487773299217224
1477730067.940858,45400,0.2838442921638489
1477730349.94009,45500,0.25398707389831543
1477730621.726695,45600,0.22494357824325562
1477730896.939857,45700,0.2523117661476135
1477731169.690103,45800,0.23889261484146118
1477731441.440493,45900,0.232273668050766
1477731704.797881,46000,0.23615920543670654
1477731968.766786,46100,0.23516470193862915
1477732228.374318,46200,0.2913280725479126
1477732498.197989,46300,0.27416378259658813
1477732769.907712,46400,0.2466447651386261
1477733045.940047,46500,0.2494226098060608
1477733321.898679,46600,0.22964003682136536
1477733592.1898,46700,0.22770579159259796
1477733865.737408,46800,0.24688720703125
1477734116.708197,46900,0.2398022562265396
1477734380.690476,47000,0.2768267095088959
1477734629.703841,47100,0.21861332654953003
1477734877.691124,47200,0.25090569257736206
1477735125.252062,47300,0.24586904048919678
1477735391.940314,47400,0.24922385811805725
1477735661.690369,47500,0.28143084049224854
1477735914.464671,47600,0.23847414553165436
1477736153.190315,47700,0.2761687934398651
1477736397.886265,47800,0.23041777312755585
1477736637.946067,47900,0.2473243772983551
1477736904.689997,48000,0.2886938452720642
1477737169.440458,48100,0.24220196902751923
1477737443.940625,48200,0.2505514621734619
1477737716.878676,48300,0.22880227863788605
1477737992.940277,48400,0.23194292187690735
1477738262.940671,48500,0.24076014757156372
1477738536.191431,48600,0.2790496349334717
1477738812.689953,48700,0.2300184965133667
1477739084.958791,48800,0.232704296708107
1477739360.379214,48900,0.2912580966949463
1477739635.440653,49000,0.22923198342323303
1477739911.171533,49100,0.25844627618789673
1477740189.132798,49200,0.22843106091022491
1477740466.695212,49300,0.2638837397098541
1477740741.443157,49400,0.21239601075649261
1477741019.464507,49500,0.2296888530254364
1477741293.690254,49600,0.3037080466747284
1477741571.808071,49700,0.25791874527931213
1477741833.940006,49800,0.22098371386528015
1477742117.64487,49900,0.25863006711006165
1477742387.690016,50000,0.256639301776886
1477742668.690094,50100,0.23195728659629822
1477742934.440758,50200,0.20769959688186646
1477743194.691768,50300,0.20911766588687897
1477743444.231315,50400,0.21372446417808533
1477743718.690111,50500,0.20921266078948975
1477743990.94427,50600,0.20603403449058533
1477744267.940247,50700,0.2161061018705368
1477744534.79478,50800,0.21356210112571716
1477744806.16172,50900,0.20621050894260406
1477745076.689602,51000,0.20758412778377533
1477745355.015528,51100,0.20623455941677094
1477745626.456613,51200,0.2077406942844391
1477745892.95421,51300,0.20733612775802612
1477746156.190342,51400,0.20740951597690582
1477746430.760756,51500,0.20574893057346344
1477746705.940169,51600,0.2053421139717102
1477746975.719609,51700,0.20549102127552032
1477747245.977635,51800,0.20420745015144348
1477747508.190975,51900,0.20411182940006256
1477747777.691766,52000,0.20436550676822662
1477748049.690407,52100,0.20426689088344574
1477748264.690679,52200,0.20446041226387024
1477748491.449114,52300,0.20431233942508698
1477748736.95673,52400,0.2063063085079193
1477748978.022072,52500,0.20363593101501465
1477749236.467325,52600,0.20243854820728302
1477749489.165013,52700,0.20251494646072388
1477749759.465453,52800,0.20932459831237793
1477750007.720015,52900,0.20314514636993408
1477750265.119687,53000,0.20182497799396515
1477750517.941038,53100,0.20171746611595154
1477750778.606028,53200,0.20153334736824036
1477751026.440042,53300,0.20394299924373627
1477751278.690591,53400,0.20176999270915985
1477751541.949098,53500,0.20069129765033722
1477751820.987248,53600,0.20229583978652954
1477752097.690503,53700,0.2008134126663208
1477752370.190465,53800,0.2067793756723404
1477752645.18856,53900,0.2004604935646057
1477752917.206791,54000,0.20080557465553284
1477753195.690632,54100,0.200553759932518
1477753471.190003,54200,0.20040786266326904
1477753750.955071,54300,0.19994568824768066
1477754016.44035,54400,0.2013709992170334
1477754291.951154,54500,0.1998671144247055
1477754569.963412,54600,0.19982734322547913
1477754844.190896,54700,0.19876901805400848
1477755110.939569,54800,0.20177610218524933
1477755390.445588,54900,0.19920554757118225
1477755663.441012,55000,0.2003721445798874
1477755942.46741,55100,0.1983136683702469
1477756212.512787,55200,0.19935674965381622
1477756492.690121,55300,0.20287355780601501
1477756758.440912,55400,0.1977609246969223
1477757034.204645,55500,0.19755394756793976
1477757433.295885,55600,0.1983066201210022
1477757649.418909,55700,0.1973123699426651
1477757876.264878,55800,0.19820912182331085
1477758092.190986,55900,0.19737863540649414
1477758327.981257,56000,0.1987687647342682
1477758586.463134,56100,0.19724255800247192
1477758804.712008,56200,0.19874534010887146
1477759139.637434,56300,0.19836540520191193
1477759381.440365,56400,0.19702030718326569
1477759624.75875,56500,0.19618944823741913
1477759859.454509,56600,0.1978113055229187
1477760127.691417,56700,0.1961648315191269
1477760394.702647,56800,0.1954704076051712
1477760660.189665,56900,0.19558139145374298
1477760932.388911,57000,0.19558760523796082
1477761209.718645,57100,0.19500797986984253
1477761483.189549,57200,0.19612188637256622
1477761752.689791,57300,0.19516155123710632
1477762030.621869,57400,0.1941715031862259
1477762291.216297,57500,0.19499468803405762
1477762560.71435,57600,0.19391661882400513
1477762857.689955,57700,0.19481799006462097
1477763136.940282,57800,0.19537653028964996
1477763407.198511,57900,0.19597814977169037
1477763685.382836,58000,0.1943710893392563
1477763950.191591,58100,0.1935039609670639
1477764220.440089,58200,0.1934993863105774
1477764490.690503,58300,0.20016057789325714
1477764755.352839,58400,0.19369560480117798
1477765022.189822,58500,0.19410476088523865
1477765297.379434,58600,0.1927412450313568
1477765570.440109,58700,0.19312028586864471
1477765838.939989,58800,0.19608156383037567
1477766096.048084,58900,0.19244880974292755
1477766352.19034,59000,0.1920512169599533
1477766625.190165,59100,0.19444596767425537
1477766900.140749,59200,0.19274386763572693
1477767173.941182,59300,0.1914963722229004
1477767447.190262,59400,0.19204038381576538
1477767723.642953,59500,0.19339434802532196
1477768001.690144,59600,0.19076205790042877
1477768271.190082,59700,0.19105392694473267
1477768497.945579,59800,0.1912996917963028
1477768704.756817,59900,0.19066326320171356
1477768922.940467,60000,0.19199246168136597
1477769159.69073,60100,0.19051098823547363
1477769397.973828,60200,0.19111327826976776
1477769647.940038,60300,0.1919792741537094
1477769906.190945,60400,0.18967953324317932
1477770185.471154,60500,0.1894495040178299
1477770458.942115,60600,0.1932152509689331
1477770914.124522,60685,0.1896182745695114
1477771114.258299,60785,0.18944726884365082
1477771317.194887,60885,0.18894578516483307
1477771552.445039,60985,0.19192667305469513
1477771785.945712,61085,0.1882386952638626
1477772028.448663,61185,0.1888090819120407
1477772267.19542,61285,0.1886676549911499
1477772511.473856,61385,0.18797647953033447
1477772754.194047,61485,0.18805092573165894
1477773009.242179,61585,0.187662273645401
1477773313.694166,61685,0.18912258744239807
1477773573.892172,61785,0.18814702332019806
1477773849.944933,61885,0.1902124285697937
1477774127.194394,61985,0.187003955245018
1477774402.76552,62085,0.1871454268693924
1477774677.696314,62185,0.18885423243045807
1477774941.44432,62285,0.19786974787712097
1477775203.194389,62385,0.18638312816619873
1477775479.694828,62485,0.1864997148513794
1477775744.694461,62585,0.18667897582054138
1477776012.194681,62685,0.18626151978969574
1477776350.32733,62785,0.18596814572811127
1477776636.777394,62885,0.18729375302791595
1477776831.383855,62985,0.18688373267650604
1477777050.004987,63085,0.18666350841522217
1477777308.966962,63185,0.18565860390663147
1477777581.488602,63285,0.18603837490081787
1477777851.240651,63385,0.18665914237499237
1477778124.000522,63485,0.18495652079582214
1477778343.425576,63585,0.18511633574962616
1477778595.227164,63685,0.18459749221801758
1477778845.715867,63785,0.18506066501140594
1477779100.266118,63885,0.18538425862789154
1477779385.965285,63985,0.1859774887561798
1477779625.931571,64085,0.18567903339862823
1477779866.508404,64185,0.1850288063287735
1477780115.944625,64285,0.18444563448429108
1477780363.444812,64385,0.18539895117282867
1477780614.94913,64485,0.18488898873329163
1477780864.244837,64585,0.18354842066764832
1477781116.194643,64685,0.18494945764541626


==> plots/Cifar10/run_train,tag_learning_rate.csv <==
Wall time,Step,Value
1477608296.661462,100,0.05000000074505806
1477608500.513541,200,0.05000000074505806
1477608705.426319,300,0.05000000074505806
1477608936.92678,400,0.05000000074505806
1477609141.146078,500,0.05000000074505806
1477609340.69777,600,0.05000000074505806
1477609544.676712,700,0.05000000074505806
1477609765.184105,800,0.05000000074505806
1477610000.17751,900,0.05000000074505806
1477610206.980073,1000,0.05000000074505806
1477610413.139097,1100,0.05000000074505806
1477610651.944957,1200,0.05000000074505806
1477610914.678382,1300,0.05000000074505806
1477611541.909118,1435,0.05000000074505806
1477611732.684962,1535,0.05000000074505806
1477611928.225687,1635,0.05000000074505806
1477612122.950393,1735,0.05000000074505806
1477612321.480491,1835,0.05000000074505806
1477612523.842454,1935,0.05000000074505806
1477612724.917136,2035,0.05000000074505806
1477612922.674107,2135,0.05000000074505806
1477613116.203407,2235,0.05000000074505806
1477613307.442426,2335,0.05000000074505806
1477613500.210424,2435,0.05000000074505806
1477613691.348514,2535,0.05000000074505806
1477613883.177858,2635,0.05000000074505806
1477614081.956492,2735,0.05000000074505806
1477614331.062181,2835,0.05000000074505806
1477614540.199209,2935,0.05000000074505806
1477614741.798318,3035,0.05000000074505806
1477614942.998164,3135,0.05000000074505806
1477615141.428403,3235,0.05000000074505806
1477615332.555727,3335,0.05000000074505806
1477615535.380129,3435,0.05000000074505806
1477615730.03747,3535,0.05000000074505806
1477615930.460495,3635,0.05000000074505806
1477616187.955859,3735,0.05000000074505806
1477616402.655204,3835,0.05000000074505806
1477616602.732429,3935,0.05000000074505806
1477616793.418373,4035,0.05000000074505806
1477616991.184722,4135,0.05000000074505806
1477617200.60905,4235,0.05000000074505806
1477617394.83891,4335,0.05000000074505806
1477617587.854581,4435,0.05000000074505806
1477617781.170776,4535,0.05000000074505806
1477617988.320151,4635,0.05000000074505806
1477618182.046767,4735,0.05000000074505806
1477618382.582964,4835,0.05000000074505806
1477618577.835086,4935,0.05000000074505806
1477618773.939744,5035,0.05000000074505806
1477618975.11043,5135,0.05000000074505806
1477619200.789188,5235,0.05000000074505806
1477619427.731764,5335,0.05000000074505806
1477619628.911468,5435,0.05000000074505806
1477619833.637428,5535,0.05000000074505806
1477620032.986253,5635,0.05000000074505806
1477620231.695715,5735,0.05000000074505806
1477620430.140623,5835,0.05000000074505806
1477620640.109521,5935,0.05000000074505806
1477620847.994632,6035,0.05000000074505806
1477621039.023931,6135,0.05000000074505806
1477621241.110677,6235,0.05000000074505806
1477621447.869246,6335,0.05000000074505806
1477621666.547764,6435,0.05000000074505806
1477621860.748193,6535,0.05000000074505806
1477622052.536973,6635,0.05000000074505806
1477622251.843661,6735,0.05000000074505806
1477622446.041289,6835,0.05000000074505806
1477622687.99152,6935,0.05000000074505806
1477622899.90334,7035,0.05000000074505806
1477623106.231266,7135,0.05000000074505806
1477623300.42948,7235,0.05000000074505806
1477623503.065521,7335,0.05000000074505806
1477623714.826189,7435,0.05000000074505806
1477623937.040339,7535,0.05000000074505806
1477624143.684168,7635,0.05000000074505806
1477624527.679509,7700,0.05000000074505806
1477624747.441836,7800,0.05000000074505806
1477624967.751702,7900,0.05000000074505806
1477625224.940115,8000,0.05000000074505806
1477625499.441812,8100,0.05000000074505806
1477625789.944678,8200,0.05000000074505806
1477626071.942152,8300,0.05000000074505806
1477626359.451515,8400,0.05000000074505806
1477626648.703913,8500,0.05000000074505806
1477626939.94073,8600,0.05000000074505806
1477627226.445787,8700,0.05000000074505806
1477627511.19698,8800,0.05000000074505806
1477627798.441716,8900,0.05000000074505806
1477628084.692956,9000,0.05000000074505806
1477628370.192478,9100,0.05000000074505806
1477628663.140683,9200,0.05000000074505806
1477628957.990251,9300,0.05000000074505806
1477629242.691626,9400,0.05000000074505806
1477629533.690703,9500,0.05000000074505806
1477629824.689766,9600,0.05000000074505806
1477630114.691127,9700,0.05000000074505806
1477630402.691201,9800,0.05000000074505806
1477630694.442701,9900,0.05000000074505806
1477630977.190184,10000,0.05000000074505806
1477631266.959892,10100,0.05000000074505806
1477631548.958518,10200,0.05000000074505806
1477631841.190122,10300,0.05000000074505806
1477632112.658204,10400,0.05000000074505806
1477632404.696596,10500,0.05000000074505806
1477632689.919086,10600,0.05000000074505806
1477632976.190377,10700,0.05000000074505806
1477633263.441863,10800,0.05000000074505806
1477633558.440512,10900,0.05000000074505806
1477633844.191333,11000,0.05000000074505806
1477634129.191359,11100,0.05000000074505806
1477634416.941929,11200,0.05000000074505806
1477634702.440438,11300,0.05000000074505806
1477634985.874836,11400,0.05000000074505806
1477635270.386211,11500,0.05000000074505806
1477635557.196096,11600,0.05000000074505806
1477635846.191561,11700,0.05000000074505806
1477636135.946261,11800,0.05000000074505806
1477636414.066552,11900,0.05000000074505806
1477636703.204898,12000,0.05000000074505806
1477636993.940998,12100,0.05000000074505806
1477637277.695072,12200,0.05000000074505806
1477637555.688062,12300,0.05000000074505806
1477637842.753818,12400,0.05000000074505806
1477638130.222768,12500,0.05000000074505806
1477638421.193266,12600,0.05000000074505806
1477638701.441152,12700,0.05000000074505806
1477638993.233322,12800,0.05000000074505806
1477639279.147662,12900,0.05000000074505806
1477639570.366509,13000,0.05000000074505806
1477639853.690941,13100,0.05000000074505806
1477640148.191689,13200,0.05000000074505806
1477640438.692466,13300,0.05000000074505806
1477640724.455971,13400,0.05000000074505806
1477641011.185451,13500,0.05000000074505806
1477641298.201144,13600,0.05000000074505806
1477641586.943078,13700,0.05000000074505806
1477641874.924778,13800,0.05000000074505806
1477642160.196457,13900,0.05000000074505806
1477642450.440255,14000,0.05000000074505806
1477642736.387376,14100,0.05000000074505806
1477643021.190985,14200,0.05000000074505806
1477643306.941434,14300,0.05000000074505806
1477643589.464122,14400,0.05000000074505806
1477643880.481185,14500,0.05000000074505806
1477644167.964737,14600,0.05000000074505806
1477644452.188565,14700,0.05000000074505806
1477644731.690872,14800,0.05000000074505806
1477645024.890831,14900,0.05000000074505806
1477645304.384853,15000,0.05000000074505806
1477645594.691224,15100,0.05000000074505806
1477645876.99633,15200,0.05000000074505806
1477646157.463328,15300,0.05000000074505806
1477646432.562968,15400,0.05000000074505806
1477646717.691658,15500,0.05000000074505806
1477646992.943035,15600,0.05000000074505806
1477647280.440029,15700,0.05000000074505806
1477647567.470061,15800,0.05000000074505806
1477647855.190209,15900,0.05000000074505806
1477648134.573657,16000,0.05000000074505806
1477648420.441965,16100,0.05000000074505806
1477648704.629938,16200,0.05000000074505806
1477648984.94434,16300,0.05000000074505806
1477649270.692994,16400,0.05000000074505806
1477649554.940081,16500,0.05000000074505806
1477649835.887343,16600,0.05000000074505806
1477650118.190581,16700,0.05000000074505806
1477650406.693009,16800,0.05000000074505806
1477650688.195159,16900,0.05000000074505806
1477650971.882387,17000,0.05000000074505806
1477651257.495133,17100,0.05000000074505806
1477651543.489009,17200,0.05000000074505806
1477651822.691065,17300,0.05000000074505806
1477652112.704986,17400,0.05000000074505806
1477652396.227654,17500,0.05000000074505806
1477652683.960509,17600,0.05000000074505806
1477652968.643478,17700,0.05000000074505806
1477653254.007066,17800,0.05000000074505806
1477653534.376907,17900,0.05000000074505806
1477653825.22525,18000,0.05000000074505806
1477654107.274215,18100,0.05000000074505806
1477654395.190477,18200,0.05000000074505806
1477654682.941733,18300,0.05000000074505806
1477654966.717028,18400,0.05000000074505806
1477655248.191888,18500,0.05000000074505806
1477655532.690224,18600,0.05000000074505806
1477655812.240523,18700,0.05000000074505806
1477656094.288115,18800,0.05000000074505806
1477656382.706765,18900,0.05000000074505806
1477656673.19147,19000,0.05000000074505806
1477656961.460522,19100,0.05000000074505806
1477657246.441494,19200,0.05000000074505806
1477657533.944302,19300,0.05000000074505806
1477657813.88133,19400,0.05000000074505806
1477658099.19047,19500,0.05000000074505806
1477658384.442783,19600,0.05000000074505806
1477658673.711162,19700,0.05000000074505806
1477658948.440009,19800,0.05000000074505806
1477659229.96481,19900,0.05000000074505806
1477659515.690388,20000,0.05000000074505806
1477659823.689544,20100,0.05000000074505806
1477660106.442159,20200,0.05000000074505806
1477660382.626709,20300,0.05000000074505806
1477660648.979009,20400,0.05000000074505806
1477660932.960219,20500,0.05000000074505806
1477661208.372059,20600,0.05000000074505806
1477661484.18982,20700,0.05000000074505806
1477661751.690656,20800,0.05000000074505806
1477662015.229656,20900,0.05000000074505806
1477662263.307012,21000,0.05000000074505806
1477662529.68988,21100,0.05000000074505806
1477662791.939944,21200,0.05000000074505806
1477663069.44129,21300,0.05000000074505806
1477663353.189826,21400,0.05000000074505806
1477663634.939669,21500,0.05000000074505806
1477663913.16775,21600,0.05000000074505806
1477664190.439977,21700,0.05000000074505806
1477664471.19287,21800,0.05000000074505806
1477664744.029772,21900,0.05000000074505806
1477665024.190292,22000,0.05000000074505806
1477665302.940315,22100,0.05000000074505806
1477665573.696713,22200,0.05000000074505806
1477665842.690621,22300,0.05000000074505806
1477666125.403166,22400,0.05000000074505806
1477666405.180845,22500,0.05000000074505806
1477666689.214647,22600,0.05000000074505806
1477666968.690901,22700,0.05000000074505806
1477667260.738369,22800,0.05000000074505806
1477667534.439903,22900,0.05000000074505806
1477667825.940373,23000,0.05000000074505806
1477668110.439933,23100,0.05000000074505806
1477668387.023584,23200,0.05000000074505806
1477668659.6898,23300,0.05000000074505806
1477668928.477208,23400,0.05000000074505806
1477669210.957811,23500,0.05000000074505806
1477669493.940249,23600,0.05000000074505806
1477669800.940487,23700,0.05000000074505806
1477670089.726141,23800,0.05000000074505806
1477670387.941099,23900,0.05000000074505806
1477670770.122896,24000,0.05000000074505806
1477671137.978599,24100,0.05000000074505806
1477671369.352525,24200,0.05000000074505806
1477671574.997324,24300,0.05000000074505806
1477671796.983245,24400,0.05000000074505806
1477672041.467505,24500,0.05000000074505806
1477672287.05733,24600,0.05000000074505806
1477672537.415704,24700,0.05000000074505806
1477672792.442809,24800,0.05000000074505806
1477673078.65772,24900,0.05000000074505806
1477673347.190704,25000,0.05000000074505806
1477673623.474349,25100,0.05000000074505806
1477673902.190906,25200,0.05000000074505806
1477674195.440532,25300,0.05000000074505806
1477674470.946052,25400,0.05000000074505806
1477674767.316395,25500,0.05000000074505806
1477675076.906634,25600,0.05000000074505806
1477675357.491977,25700,0.05000000074505806
1477675651.941242,25800,0.05000000074505806
1477675932.942083,25900,0.05000000074505806
1477676205.996353,26000,0.05000000074505806
1477676484.65014,26100,0.05000000074505806
1477676755.190603,26200,0.05000000074505806
1477677031.191208,26300,0.05000000074505806
1477677308.95814,26400,0.05000000074505806
1477677586.191227,26500,0.05000000074505806
1477677865.521687,26600,0.05000000074505806
1477678144.940127,26700,0.05000000074505806
1477678433.191969,26800,0.05000000074505806
1477678708.4844,26900,0.05000000074505806
1477678997.162757,27000,0.05000000074505806
1477679278.690646,27100,0.05000000074505806
1477679589.942384,27200,0.05000000074505806
1477679864.515753,27300,0.05000000074505806
1477680155.002152,27400,0.05000000074505806
1477680432.191437,27500,0.05000000074505806
1477680711.941307,27600,0.05000000074505806
1477680991.441023,27700,0.05000000074505806
1477681274.96573,27800,0.05000000074505806
1477681547.189775,27900,0.05000000074505806
1477681832.386527,28000,0.05000000074505806
1477682086.931469,28100,0.05000000074505806
1477682335.190463,28200,0.05000000074505806
1477682569.452437,28300,0.05000000074505806
1477682800.440283,28400,0.05000000074505806
1477683009.902726,28500,0.05000000074505806
1477683244.941284,28600,0.05000000074505806
1477683535.190335,28700,0.05000000074505806
1477683830.940701,28800,0.05000000074505806
1477684124.443517,28900,0.05000000074505806
1477684389.146354,29000,0.05000000074505806
1477684669.472282,29100,0.05000000074505806
1477684890.771459,29200,0.05000000074505806
1477685113.19337,29300,0.05000000074505806
1477685369.41935,29400,0.05000000074505806
1477685651.940217,29500,0.05000000074505806
1477685898.195991,29600,0.05000000074505806
1477686176.189618,29700,0.05000000074505806
1477686498.060301,29800,0.05000000074505806
1477686787.550414,29900,0.05000000074505806
1477687076.372238,30000,0.05000000074505806
1477687410.639562,30100,0.004999999888241291
1477687730.215251,30200,0.004999999888241291
1477688109.209574,30300,0.004999999888241291
1477688481.491144,30400,0.004999999888241291
1477688944.6902,30500,0.004999999888241291
1477689480.798973,30600,0.004999999888241291
1477689837.746266,30700,0.004999999888241291
1477690339.215725,30800,0.004999999888241291
1477690830.463381,30900,0.004999999888241291
1477691726.276471,31000,0.004999999888241291
1477692259.562039,31100,0.004999999888241291
1477692731.884571,31200,0.004999999888241291
1477693355.315109,31300,0.004999999888241291
1477693771.863776,31400,0.004999999888241291
1477694160.000499,31500,0.004999999888241291
1477694478.780862,31600,0.004999999888241291
1477694763.370813,31700,0.004999999888241291
1477695038.9402,31800,0.004999999888241291
1477695320.801422,31900,0.004999999888241291
1477695548.559404,32000,0.004999999888241291
1477695782.676911,32100,0.004999999888241291
1477695980.498154,32200,0.004999999888241291
1477696189.450878,32300,0.004999999888241291
1477696398.680768,32400,0.004999999888241291
1477696610.779347,32500,0.004999999888241291
1477696874.940729,32600,0.004999999888241291
1477697161.179021,32700,0.004999999888241291
1477697423.484105,32800,0.004999999888241291
1477697706.10214,32900,0.004999999888241291
1477698001.216543,33000,0.004999999888241291
1477698404.708348,33100,0.004999999888241291
1477698699.518293,33200,0.004999999888241291
1477699031.692633,33300,0.004999999888241291
1477699308.190229,33400,0.004999999888241291
1477699566.214041,33500,0.004999999888241291
1477699813.214065,33600,0.004999999888241291
1477700045.02571,33700,0.004999999888241291
1477700291.690058,33800,0.004999999888241291
1477700583.970574,33900,0.004999999888241291
1477700895.690037,34000,0.004999999888241291
1477701141.439881,34100,0.004999999888241291
1477701378.599998,34200,0.004999999888241291
1477701624.387554,34300,0.004999999888241291
1477701927.364937,34400,0.004999999888241291
1477702260.973713,34500,0.004999999888241291
1477702479.913908,34600,0.004999999888241291
1477702709.735978,34700,0.004999999888241291
1477702942.718831,34800,0.004999999888241291
1477703163.813137,34900,0.004999999888241291
1477703354.902262,35000,0.004999999888241291
1477703552.006917,35100,0.004999999888241291
1477703745.474133,35200,0.004999999888241291
1477703939.023391,35300,0.004999999888241291
1477704149.941184,35400,0.004999999888241291
1477704391.88937,35500,0.004999999888241291
1477704627.414189,35600,0.004999999888241291
1477704850.454073,35700,0.004999999888241291
1477705088.941534,35800,0.004999999888241291
1477705359.689963,35900,0.004999999888241291
1477705632.240598,36000,0.004999999888241291
1477705891.489798,36100,0.004999999888241291
1477706154.94491,36200,0.004999999888241291
1477706428.690238,36300,0.004999999888241291
1477706838.94041,36400,0.004999999888241291
1477707165.208509,36500,0.004999999888241291
1477707690.190131,36600,0.004999999888241291
1477708080.181203,36700,0.004999999888241291
1477708307.58256,36800,0.004999999888241291
1477708537.667752,36900,0.004999999888241291
1477708747.294623,37000,0.004999999888241291
1477708950.185144,37100,0.004999999888241291
1477709166.463377,37200,0.004999999888241291
1477709374.264421,37300,0.004999999888241291
1477709593.057636,37400,0.004999999888241291
1477709818.190066,37500,0.004999999888241291
1477710047.690577,37600,0.004999999888241291
1477710300.735103,37700,0.004999999888241291
1477710547.939903,37800,0.004999999888241291
1477710847.988446,37900,0.004999999888241291
1477711267.706887,38000,0.004999999888241291
1477711529.962111,38100,0.004999999888241291
1477711745.466511,38200,0.004999999888241291
1477711967.690517,38300,0.004999999888241291
1477712218.190015,38400,0.004999999888241291
1477712464.691489,38500,0.004999999888241291
1477712691.212328,38600,0.004999999888241291
1477712921.554154,38700,0.004999999888241291
1477713151.690998,38800,0.004999999888241291
1477713370.766477,38900,0.004999999888241291
1477713588.440648,39000,0.004999999888241291
1477713812.440678,39100,0.004999999888241291
1477714054.190549,39200,0.004999999888241291
1477714298.690512,39300,0.004999999888241291
1477714547.942279,39400,0.004999999888241291
1477714957.185943,39500,0.004999999888241291
1477715151.889511,39600,0.004999999888241291
1477715366.940115,39700,0.004999999888241291
1477715595.462598,39800,0.004999999888241291
1477715839.961184,39900,0.004999999888241291
1477716079.711065,40000,0.004999999888241291
1477716336.690493,40100,0.004999999888241291
1477716592.979174,40200,0.004999999888241291
1477716856.463318,40300,0.004999999888241291
1477717121.189755,40400,0.004999999888241291
1477717400.940439,40500,0.004999999888241291
1477717671.9687,40600,0.004999999888241291
1477717950.440012,40700,0.004999999888241291
1477718208.690494,40800,0.004999999888241291
1477718437.19022,40900,0.004999999888241291
1477718673.191231,41000,0.004999999888241291
1477718930.130325,41100,0.004999999888241291
1477719191.942079,41200,0.004999999888241291
1477719441.940368,41300,0.004999999888241291
1477719684.280673,41400,0.004999999888241291
1477719911.325315,41500,0.004999999888241291
1477720100.551227,41600,0.004999999888241291
1477720319.189985,41700,0.004999999888241291
1477720558.221559,41800,0.004999999888241291
1477720811.720262,41900,0.004999999888241291
1477721072.591089,42000,0.004999999888241291
1477721329.741982,42100,0.004999999888241291
1477721585.939918,42200,0.004999999888241291
1477721842.945338,42300,0.004999999888241291
1477722106.440473,42400,0.004999999888241291
1477722354.690189,42500,0.004999999888241291
1477722618.440461,42600,0.004999999888241291
1477722868.236389,42700,0.004999999888241291
1477723122.940619,42800,0.004999999888241291
1477723371.714592,42900,0.004999999888241291
1477723631.941588,43000,0.004999999888241291
1477723881.690378,43100,0.004999999888241291
1477724145.691025,43200,0.004999999888241291
1477724396.064285,43300,0.004999999888241291
1477724658.874132,43400,0.004999999888241291
1477724920.188992,43500,0.004999999888241291
1477725194.692169,43600,0.004999999888241291
1477725469.19034,43700,0.004999999888241291
1477725744.690512,43800,0.004999999888241291
1477726012.690419,43900,0.004999999888241291
1477726276.22187,44000,0.004999999888241291
1477726537.211813,44100,0.004999999888241291
1477726807.761767,44200,0.004999999888241291
1477727096.189941,44300,0.004999999888241291
1477727364.440281,44400,0.004999999888241291
1477727631.692651,44500,0.004999999888241291
1477727900.689993,44600,0.004999999888241291
1477728158.940426,44700,0.004999999888241291
1477728426.4402,44800,0.004999999888241291
1477728702.248983,44900,0.004999999888241291
1477728975.940339,45000,0.004999999888241291
1477729249.700809,45100,0.004999999888241291
1477729521.812679,45200,0.004999999888241291
1477729800.690966,45300,0.004999999888241291
1477730067.940858,45400,0.004999999888241291
1477730349.94009,45500,0.004999999888241291
1477730621.726695,45600,0.004999999888241291
1477730896.939857,45700,0.004999999888241291
1477731169.690103,45800,0.004999999888241291
1477731441.440493,45900,0.004999999888241291
1477731704.797881,46000,0.004999999888241291
1477731968.766786,46100,0.004999999888241291
1477732228.374318,46200,0.004999999888241291
1477732498.197989,46300,0.004999999888241291
1477732769.907712,46400,0.004999999888241291
1477733045.940047,46500,0.004999999888241291
1477733321.898679,46600,0.004999999888241291
1477733592.1898,46700,0.004999999888241291
1477733865.737408,46800,0.004999999888241291
1477734116.708197,46900,0.004999999888241291
1477734380.690476,47000,0.004999999888241291
1477734629.703841,47100,0.004999999888241291
1477734877.691124,47200,0.004999999888241291
1477735125.252062,47300,0.004999999888241291
1477735391.940314,47400,0.004999999888241291
1477735661.690369,47500,0.004999999888241291
1477735914.464671,47600,0.004999999888241291
1477736153.190315,47700,0.004999999888241291
1477736397.886265,47800,0.004999999888241291
1477736637.946067,47900,0.004999999888241291
1477736904.689997,48000,0.004999999888241291
1477737169.440458,48100,0.004999999888241291
1477737443.940625,48200,0.004999999888241291
1477737716.878676,48300,0.004999999888241291
1477737992.940277,48400,0.004999999888241291
1477738262.940671,48500,0.004999999888241291
1477738536.191431,48600,0.004999999888241291
1477738812.689953,48700,0.004999999888241291
1477739084.958791,48800,0.004999999888241291
1477739360.379214,48900,0.004999999888241291
1477739635.440653,49000,0.004999999888241291
1477739911.171533,49100,0.004999999888241291
1477740189.132798,49200,0.004999999888241291
1477740466.695212,49300,0.004999999888241291
1477740741.443157,49400,0.004999999888241291
1477741019.464507,49500,0.004999999888241291
1477741293.690254,49600,0.004999999888241291
1477741571.808071,49700,0.004999999888241291
1477741833.940006,49800,0.004999999888241291
1477742117.64487,49900,0.004999999888241291
1477742387.690016,50000,0.004999999888241291
1477742668.690094,50100,0.0005000000237487257
1477742934.440758,50200,0.0005000000237487257
1477743194.691768,50300,0.0005000000237487257
1477743444.231315,50400,0.0005000000237487257
1477743718.690111,50500,0.0005000000237487257
1477743990.94427,50600,0.0005000000237487257
1477744267.940247,50700,0.0005000000237487257
1477744534.79478,50800,0.0005000000237487257
1477744806.16172,50900,0.0005000000237487257
1477745076.689602,51000,0.0005000000237487257
1477745355.015528,51100,0.0005000000237487257
1477745626.456613,51200,0.0005000000237487257
1477745892.95421,51300,0.0005000000237487257
1477746156.190342,51400,0.0005000000237487257
1477746430.760756,51500,0.0005000000237487257
1477746705.940169,51600,0.0005000000237487257
1477746975.719609,51700,0.0005000000237487257
1477747245.977635,51800,0.0005000000237487257
1477747508.190975,51900,0.0005000000237487257
1477747777.691766,52000,0.0005000000237487257
1477748049.690407,52100,0.0005000000237487257
1477748264.690679,52200,0.0005000000237487257
1477748491.449114,52300,0.0005000000237487257
1477748736.95673,52400,0.0005000000237487257
1477748978.022072,52500,0.0005000000237487257
1477749236.467325,52600,0.0005000000237487257
1477749489.165013,52700,0.0005000000237487257
1477749759.465453,52800,0.0005000000237487257
1477750007.720015,52900,0.0005000000237487257
1477750265.119687,53000,0.0005000000237487257
1477750517.941038,53100,0.0005000000237487257
1477750778.606028,53200,0.0005000000237487257
1477751026.440042,53300,0.0005000000237487257
1477751278.690591,53400,0.0005000000237487257
1477751541.949098,53500,0.0005000000237487257
1477751820.987248,53600,0.0005000000237487257
1477752097.690503,53700,0.0005000000237487257
1477752370.190465,53800,0.0005000000237487257
1477752645.18856,53900,0.0005000000237487257
1477752917.206791,54000,0.0005000000237487257
1477753195.690632,54100,0.0005000000237487257
1477753471.190003,54200,0.0005000000237487257
1477753750.955071,54300,0.0005000000237487257
1477754016.44035,54400,0.0005000000237487257
1477754291.951154,54500,0.0005000000237487257
1477754569.963412,54600,0.0005000000237487257
1477754844.190896,54700,0.0005000000237487257
1477755110.939569,54800,0.0005000000237487257
1477755390.445588,54900,0.0005000000237487257
1477755663.441012,55000,0.0005000000237487257
1477755942.46741,55100,0.0005000000237487257
1477756212.512787,55200,0.0005000000237487257
1477756492.690121,55300,0.0005000000237487257
1477756758.440912,55400,0.0005000000237487257
1477757034.204645,55500,0.0005000000237487257
1477757433.295885,55600,0.0005000000237487257
1477757649.418909,55700,0.0005000000237487257
1477757876.264878,55800,0.0005000000237487257
1477758092.190986,55900,0.0005000000237487257
1477758327.981257,56000,0.0005000000237487257
1477758586.463134,56100,0.0005000000237487257
1477758804.712008,56200,0.0005000000237487257
1477759139.637434,56300,0.0005000000237487257
1477759381.440365,56400,0.0005000000237487257
1477759624.75875,56500,0.0005000000237487257
1477759859.454509,56600,0.0005000000237487257
1477760127.691417,56700,0.0005000000237487257
1477760394.702647,56800,0.0005000000237487257
1477760660.189665,56900,0.0005000000237487257
1477760932.388911,57000,0.0005000000237487257
1477761209.718645,57100,0.0005000000237487257
1477761483.189549,57200,0.0005000000237487257
1477761752.689791,57300,0.0005000000237487257
1477762030.621869,57400,0.0005000000237487257
1477762291.216297,57500,0.0005000000237487257
1477762560.71435,57600,0.0005000000237487257
1477762857.689955,57700,0.0005000000237487257
1477763136.940282,57800,0.0005000000237487257
1477763407.198511,57900,0.0005000000237487257
1477763685.382836,58000,0.0005000000237487257
1477763950.191591,58100,0.0005000000237487257
1477764220.440089,58200,0.0005000000237487257
1477764490.690503,58300,0.0005000000237487257
1477764755.352839,58400,0.0005000000237487257
1477765022.189822,58500,0.0005000000237487257
1477765297.379434,58600,0.0005000000237487257
1477765570.440109,58700,0.0005000000237487257
1477765838.939989,58800,0.0005000000237487257
1477766096.048084,58900,0.0005000000237487257
1477766352.19034,59000,0.0005000000237487257
1477766625.190165,59100,0.0005000000237487257
1477766900.140749,59200,0.0005000000237487257
1477767173.941182,59300,0.0005000000237487257
1477767447.190262,59400,0.0005000000237487257
1477767723.642953,59500,0.0005000000237487257
1477768001.690144,59600,0.0005000000237487257
1477768271.190082,59700,0.0005000000237487257
1477768497.945579,59800,0.0005000000237487257
1477768704.756817,59900,0.0005000000237487257
1477768922.940467,60000,0.0005000000237487257
1477769159.69073,60100,0.0005000000237487257
1477769397.973828,60200,0.0005000000237487257
1477769647.940038,60300,0.0005000000237487257
1477769906.190945,60400,0.0005000000237487257
1477770185.471154,60500,0.0005000000237487257
1477770458.942115,60600,0.0005000000237487257
1477770914.124522,60685,0.0005000000237487257
1477771114.258299,60785,0.0005000000237487257
1477771317.194887,60885,0.0005000000237487257
1477771552.445039,60985,0.0005000000237487257
1477771785.945712,61085,0.0005000000237487257
1477772028.448663,61185,0.0005000000237487257
1477772267.19542,61285,0.0005000000237487257
1477772511.473856,61385,0.0005000000237487257
1477772754.194047,61485,0.0005000000237487257
1477773009.242179,61585,0.0005000000237487257
1477773313.694166,61685,0.0005000000237487257
1477773573.892172,61785,0.0005000000237487257
1477773849.944933,61885,0.0005000000237487257
1477774127.194394,61985,0.0005000000237487257
1477774402.76552,62085,0.0005000000237487257
1477774677.696314,62185,0.0005000000237487257
1477774941.44432,62285,0.0005000000237487257
1477775203.194389,62385,0.0005000000237487257
1477775479.694828,62485,0.0005000000237487257
1477775744.694461,62585,0.0005000000237487257
1477776012.194681,62685,0.0005000000237487257
1477776350.32733,62785,0.0005000000237487257
1477776636.777394,62885,0.0005000000237487257
1477776831.383855,62985,0.0005000000237487257
1477777050.004987,63085,0.0005000000237487257
1477777308.966962,63185,0.0005000000237487257
1477777581.488602,63285,0.0005000000237487257
1477777851.240651,63385,0.0005000000237487257
1477778124.000522,63485,0.0005000000237487257
1477778343.425576,63585,0.0005000000237487257
1477778595.227164,63685,0.0005000000237487257
1477778845.715867,63785,0.0005000000237487257
1477779100.266118,63885,0.0005000000237487257
1477779385.965285,63985,0.0005000000237487257
1477779625.931571,64085,0.0005000000237487257
1477779866.508404,64185,0.0005000000237487257
1477780115.944625,64285,0.0005000000237487257
1477780363.444812,64385,0.0005000000237487257
1477780614.94913,64485,0.0005000000237487257
1477780864.244837,64585,0.0005000000237487257
1477781116.194643,64685,0.0005000000237487257


==> plots/Cifar100/run_eval,tag_Precision.csv <==
Wall time,Step,Value
1477598959.491613,0,0.013671875
1477599336.324153,0,0.013437500223517418
1477599511.488416,215,0.032109376043081284
1477599708.818189,215,0.031718749552965164
1477599865.762066,352,0.06460937857627869
1477600088.344489,352,0.06468749791383743
1477600242.989859,493,0.08195312321186066
1477600397.414558,493,0.08171875029802322
1477600550.590079,637,0.10601562261581421
1477600702.650525,637,0.10499999672174454
1477600861.946488,775,0.13710936903953552
1477601287.255962,909,0.17281250655651093
1477601457.76786,1033,0.17742186784744263
1477601617.047363,1165,0.20289061963558197
1477601776.874889,1165,0.20601563155651093
1477601945.348889,1165,0.2075781226158142
1477602106.269124,1301,0.22273437678813934
1477602274.610221,1301,0.2233593761920929
1477602450.878471,1437,0.24890625476837158
1477602646.795089,1573,0.275390625
1477602825.521676,1573,0.27000001072883606
1477603000.153171,1707,0.2957812547683716
1477603181.201825,1707,0.29515624046325684
1477603365.37474,1840,0.3380468785762787
1477603530.47557,1976,0.3295312523841858
1477603706.369896,1976,0.33101561665534973
1477603874.30909,2113,0.3511718809604645
1477604032.324644,2113,0.3519531190395355
1477604189.93036,2240,0.38132813572883606
1477604358.76071,2374,0.38945311307907104
1477604522.38139,2374,0.38734376430511475
1477604700.18762,2512,0.4032031297683716
1477604874.036626,2512,0.40281251072883606
1477605046.015837,2647,0.41804686188697815
1477605219.155989,2647,0.4210156202316284
1477605391.532525,2781,0.43843749165534973
1477605572.045458,2781,0.4412499964237213
1477605758.32185,2916,0.44679686427116394
1477605921.718995,3051,0.45796874165534973
1477606101.097814,3051,0.46101561188697815
1477606267.818789,3186,0.47539061307907104
1477606426.544055,3186,0.4764062464237213
1477606586.083659,3319,0.47554686665534973
1477606747.918052,3455,0.4877343773841858
1477606905.361432,3455,0.48851561546325684
1477607065.507948,3590,0.46953123807907104
1477607226.746335,3590,0.47265625
1477607385.980469,3728,0.5052343606948853
1477607543.542099,3728,0.5073437690734863
1477607705.18379,3866,0.5062500238418579
1477607870.532193,3866,0.5073437690734863
1477608029.542931,4001,0.48304688930511475
1477608190.985268,4133,0.5133593678474426
1477608355.041954,4133,0.5159375071525574
1477608511.773089,4263,0.5126562714576721
1477608667.04227,4263,0.5093749761581421
1477608822.670941,4396,0.5375000238418579
1477608976.651529,4396,0.5371875166893005
1477609131.903987,4526,0.5308593511581421
1477609287.426289,4526,0.5331249833106995
1477609444.332074,4657,0.517578125
1477609601.679168,4657,0.5185156464576721
1477609757.268395,4789,0.5452343821525574
1477609913.397429,4789,0.5482812523841858
1477610088.749467,4919,0.5430468916893005
1477610258.071682,5053,0.5469531416893005
1477610426.521652,5053,0.5452343821525574
1477610604.493922,5182,0.5518749952316284
1477610823.426568,5182,0.551562488079071
1477610986.985808,5299,0.537890613079071
1477611148.603201,5299,0.5388281345367432
1477611324.82188,5422,0.5537499785423279
1477611486.254755,5548,0.5413281321525574
1477611645.4877,5548,0.5404687523841858
1477611805.343181,5675,0.5475780963897705
1477611966.204264,5675,0.5483593940734863
1477612123.409961,5805,0.5595312714576721
1477612304.793576,5805,0.5612499713897705
1477612486.3271,5931,0.5392187237739563
1477612656.468114,6058,0.5541406273841858
1477612835.964389,6058,0.5551562309265137
1477612996.286471,6187,0.5607812404632568
1477613158.570471,6187,0.5625
1477613320.292426,6187,0.5576562285423279
1477613480.64584,6313,0.5744531154632568
1477613644.433477,6442,0.5657031536102295
1477613804.466545,6442,0.5681250095367432
1477613981.090753,6572,0.5530468821525574
1477614166.26763,6572,0.5548437237739563
1477614402.10326,6697,0.5543749928474426
1477614586.833528,6821,0.5692968964576721
1477614761.270733,6949,0.5697656273841858
1477614948.04336,6949,0.5670312643051147
1477615125.042198,6949,0.5679687261581421
1477615289.220623,7079,0.5641406178474426
1477615461.748294,7214,0.5694531202316284
1477615643.070357,7214,0.5713281035423279
1477615810.958092,7346,0.5771874785423279
1477616020.053103,7480,0.5739843845367432
1477616237.778603,7480,0.5735937356948853
1477616434.976677,7605,0.5842968821525574
1477616604.820169,7728,0.5735156536102295
1477616770.70009,7728,0.5772656202316284
1477616931.079739,7858,0.5915625095367432
1477617224.165547,7858,0.58984375
1477617387.664086,7989,0.569140613079071
1477617561.663902,8118,0.5910937786102295
1477617725.798094,8118,0.5907812714576721
1477617891.352746,8250,0.5724999904632568
1477618058.078397,8250,0.5703906416893005
1477618225.02125,8380,0.5810156464576721
1477618410.663475,8508,0.5900781154632568
1477618585.570493,8508,0.5878124833106995
1477618755.95311,8639,0.5736718773841858
1477618921.706299,8639,0.5790625214576721
1477619085.902523,8767,0.5952343940734863
1477619292.701587,8899,0.5824218988418579
1477619490.768558,8899,0.5810937285423279
1477619690.713198,8899,0.5803124904632568
1477619865.431933,9025,0.5821874737739563
1477620045.088639,9156,0.604296863079071
1477620225.415111,9287,0.5814843773841858
1477620393.274465,9287,0.5765625238418579
1477620581.202424,9418,0.5784375071525574
1477620757.802439,9418,0.5802343487739563
1477620923.828742,9548,0.6076562404632568
1477621085.646141,9678,0.5901562571525574
1477621249.293376,9678,0.5928906202316284
1477621412.122844,9809,0.6159374713897705
1477621590.668177,9809,0.6108593940734863
1477621763.36086,9936,0.602734386920929
1477621928.543224,9936,0.6042187213897705
1477622092.827449,10065,0.5874218940734863
1477622255.663052,10065,0.5843750238418579
1477622419.144394,10195,0.6080468893051147
1477622585.216012,10195,0.6102343797683716
1477622754.833539,10327,0.6048437356948853
1477622944.60719,10447,0.5860937237739563
1477623110.384103,10447,0.5821874737739563
1477623273.127004,10572,0.6092968583106995
1477623437.549086,10572,0.6063281297683716
1477623616.907305,10702,0.6013281345367432
1477623781.032838,10823,0.6002343893051147
1477623946.835803,10823,0.5987499952316284
1477624195.135589,10957,0.5876562595367432
1477624356.969051,11094,0.6058593988418579
1477624525.347004,11094,0.6107031106948853
1477624687.036146,11094,0.6071875095367432
1477624854.525623,11224,0.6012499928474426
1477625011.655473,11359,0.6236718893051147
1477625172.591609,11359,0.6224218606948853
1477625330.676275,11494,0.6000781059265137
1477625497.994225,11494,0.6005468964576721
1477625667.361064,11630,0.5878124833106995
1477625835.41999,11630,0.5817968845367432
1477625997.986907,11758,0.5903906226158142
1477626157.397741,11758,0.5899999737739563
1477626320.576835,11894,0.619921863079071
1477626479.473657,11894,0.6196093559265137
1477626644.494182,12028,0.6129687428474426
1477626805.970258,12161,0.6163281202316284
1477626968.106379,12161,0.614453136920929
1477627130.90661,12289,0.6154687404632568
1477627290.207911,12289,0.6137499809265137
1477627449.792802,12423,0.6082812547683716
1477627610.862428,12423,0.6068750023841858
1477627774.849033,12554,0.6000000238418579
1477627944.542788,12554,0.6016406416893005
1477628115.479318,12683,0.6221874952316284
1477628330.897156,12683,0.620312511920929
1477628492.389812,12806,0.6247656345367432
1477628664.806791,12935,0.6050000190734863
1477628836.29325,12935,0.6042187213897705
1477629005.516734,13064,0.614453136920929
1477629230.975658,13195,0.6064843535423279
1477629402.336329,13195,0.6114843487739563
1477629566.181335,13331,0.6215624809265137
1477629757.764531,13331,0.6257030963897705
1477629931.06769,13469,0.6263281106948853
1477630095.32029,13469,0.6253125071525574
1477630257.829919,13582,0.6185156106948853
1477630415.92896,13582,0.6207812428474426
1477630578.172476,13713,0.6064062714576721
1477630738.913778,13713,0.6064843535423279
1477630901.018715,13848,0.6006249785423279
1477631147.922319,13848,0.603515625
1477631308.978415,13984,0.6197656393051147
1477631468.435012,14120,0.5989062786102295
1477631628.418703,14120,0.5967968702316284
1477631788.650802,14260,0.6110156178474426
1477631948.945559,14260,0.6089843511581421
1477632108.105614,14396,0.604687511920929
1477632273.03695,14396,0.6047656536102295
1477632434.388234,14530,0.6159374713897705
1477632592.709818,14668,0.6088281273841858
1477632866.750975,14668,0.6133593916893005
1477633024.291542,14808,0.6174218654632568
1477633182.006481,14942,0.5913281440734863
1477633339.863426,14942,0.5932812690734863
1477633656.615172,15077,0.6240624785423279
1477633815.558914,15211,0.6153905987739563
1477633973.081297,15211,0.6141406297683716
1477634133.914097,15348,0.6078125238418579
1477634321.481592,15348,0.6034374833106995
1477634499.579619,15487,0.6052343845367432
1477634666.060099,15487,0.6089062690734863
1477634842.55804,15620,0.6094531416893005
1477635008.575824,15758,0.619921863079071
1477635167.0057,15758,0.6200781464576721
1477635330.79399,15897,0.6348437666893005
1477635490.163401,15897,0.6307031512260437
1477635650.648972,16032,0.6338281035423279
1477635804.827018,16032,0.6357812285423279
1477635962.724289,16167,0.6214843988418579
1477636119.407401,16167,0.6171875
1477636280.528163,16296,0.6135156154632568
1477636442.449482,16296,0.6139062643051147
1477636605.208382,16433,0.6328125
1477636766.542996,16433,0.634765625
1477636946.676185,16572,0.6128906011581421
1477637105.043075,16708,0.6128906011581421
1477637264.443723,16708,0.6087499856948853
1477637423.7829,16845,0.6126562356948853
1477637585.830839,16845,0.614062488079071
1477637741.805353,16982,0.6310937404632568
1477637897.097246,16982,0.6292187571525574
1477638056.601811,17121,0.6249218583106995
1477638194.21353,17121,0.6294531226158142
1477638361.04172,17121,0.6298437714576721
1477638525.476498,17257,0.6161718964576721
1477638688.46953,17395,0.6193749904632568
1477638851.440701,17395,0.6132031083106995
1477639012.791972,17530,0.6294531226158142
1477639147.881342,17530,0.633593738079071
1477639315.612563,17664,0.6234375238418579
1477639472.686342,17664,0.6175000071525574
1477639633.513762,17800,0.6186718940734863
1477639792.442823,17939,0.6375781297683716
1477639952.214029,17939,0.6390625238418579
1477640108.526763,17939,0.6353124976158142
1477640267.902042,18076,0.6224218606948853
1477640425.213295,18214,0.6245312690734863
1477640583.040935,18214,0.6216406226158142
1477640762.507818,18358,0.639453113079071
1477640922.965994,18358,0.6424999833106995
1477641081.071492,18484,0.6108593940734863
1477641237.471406,18484,0.6100780963897705
1477641393.331011,18623,0.6280468702316284
1477641552.452722,18623,0.6329687237739563
1477641713.34886,18762,0.629687488079071
1477641870.813378,18762,0.6278125047683716
1477642032.438319,18894,0.6182031035423279
1477642203.657549,18894,0.6192968487739563
1477642366.327668,19031,0.6236718893051147
1477642682.163558,19168,0.6324999928474426
1477642841.181496,19168,0.6303125023841858
1477643001.181051,19306,0.630859375
1477643160.067494,19306,0.6331250071525574
1477643472.2922,19443,0.628125011920929
1477643629.965751,19574,0.6364062428474426
1477643786.661182,19574,0.6378124952316284
1477643944.291582,19712,0.632031261920929
1477644101.483271,19849,0.6353906393051147
1477644259.120966,19849,0.63671875
1477644419.856034,19988,0.639843761920929
1477644574.561702,19988,0.6364062428474426
1477644728.967559,20124,0.631640613079071
1477644881.389277,20124,0.6317968964576721
1477645033.096156,20261,0.628125011920929
1477645188.402937,20261,0.628125011920929
1477645346.244453,20397,0.6306250095367432
1477645497.077036,20535,0.6276562213897705
1477645648.301446,20535,0.6271093487739563
1477645945.67351,20673,0.6242969036102295
1477646199.201156,20809,0.635546863079071
1477646368.911219,20809,0.6351562738418579
1477646538.549532,20946,0.6292187571525574
1477646708.994338,20946,0.6317187547683716
1477646881.855605,21084,0.6282031536102295
1477647050.683357,21223,0.6338281035423279
1477647220.457986,21223,0.6351562738418579
1477647391.086332,21361,0.622265636920929
1477647564.404397,21361,0.6241406202316284
1477647733.801013,21500,0.6303125023841858
1477648094.269894,21635,0.6228125095367432
1477648265.99945,21772,0.623046875
1477648432.661278,21772,0.6260156035423279
1477648633.18765,21909,0.6361718773841858
1477648981.866273,22043,0.6107812523841858
1477649145.181029,22176,0.6273437738418579
1477649494.981025,22308,0.6364062428474426
1477649648.272391,22308,0.6339062452316284
1477649803.523846,22308,0.6327343583106995
1477649995.804641,22441,0.6239843964576721
1477650150.980711,22575,0.6344531178474426
1477650308.799405,22712,0.6212499737739563
1477650477.091858,22712,0.6216406226158142
1477650641.340021,22847,0.6342968940734863
1477650798.161904,22847,0.6326562762260437
1477650954.163324,22986,0.6411718726158142
1477651110.386557,22986,0.646484375
1477651263.146448,23118,0.6350781321525574
1477651418.755178,23118,0.6354687213897705
1477651726.365232,23254,0.6428906321525574
1477651860.901384,23388,0.6385937333106995
1477652017.673818,23388,0.643750011920929
1477652165.98136,23525,0.6330468654632568
1477652322.126766,23525,0.6313281059265137
1477652810.147937,23799,0.6392187476158142
1477652963.089902,23799,0.6371093988418579
1477653112.330703,23935,0.6209375262260437
1477653277.230493,23935,0.6239843964576721
1477653437.19221,24071,0.6214062571525574
1477653597.677153,24209,0.6356250047683716
1477653751.407351,24209,0.6384375095367432
1477653898.050382,24351,0.6234375238418579
1477654044.932895,24351,0.6200000047683716
1477654206.942169,24485,0.6351562738418579
1477654362.214204,24485,0.6388280987739563
1477654505.95403,24622,0.6390625238418579
1477654652.163936,24622,0.6416406035423279
1477654802.444495,24756,0.625781238079071
1477654948.93827,24756,0.6200000047683716
1477655097.194322,24756,0.62109375
1477655239.831124,24895,0.6317187547683716
1477655379.838296,25029,0.6310937404632568
1477655520.243801,25029,0.6267187595367432
1477655665.424737,25165,0.6157812476158142
1477655806.31506,25165,0.6160937547683716
1477655946.780192,25165,0.614453136920929
1477656093.820987,25302,0.6363281011581421
1477656245.436872,25302,0.6350781321525574
1477656392.002219,25437,0.6175781488418579
1477656541.846896,25437,0.6188281178474426
1477656700.465179,25573,0.6385937333106995
1477656852.440662,25573,0.6403124928474426
1477656992.848549,25708,0.6321874856948853
1477657145.503591,25708,0.6325781345367432
1477657293.493811,25855,0.6167187690734863
1477657444.311136,25855,0.6182031035423279
1477657619.873901,26011,0.6346094012260437
1477657795.329473,26011,0.6318749785423279
1477657978.74162,26154,0.6267969012260437
1477658158.981126,26154,0.6302343606948853
1477658313.141879,26300,0.635937511920929
1477658489.86722,26300,0.6397656202316284
1477658702.758229,26442,0.6422656178474426
1477658916.899121,26574,0.637499988079071
1477659080.868256,26574,0.6327343583106995
1477659285.323261,26705,0.6310155987739563
1477659489.738994,26705,0.6285937428474426
1477659710.579066,26839,0.6391406059265137
1477659877.931731,26839,0.6370312571525574
1477660023.127698,26946,0.6225781440734863
1477660165.904228,27084,0.6423437595367432
1477660310.921973,27084,0.640625
1477660449.545741,27231,0.6333593726158142
1477660587.165851,27231,0.6329687237739563
1477660736.954263,27381,0.6287500262260437
1477660910.352062,27381,0.6239062547683716
1477661083.418654,27525,0.6432031393051147
1477661249.78879,27525,0.6456249952316284
1477661435.165523,27675,0.6317968964576721
1477661586.773514,27675,0.6326562762260437
1477661727.130309,27821,0.6432812213897705
1477661865.676818,27821,0.6442968845367432
1477662001.394463,27963,0.6290624737739563
1477662138.582758,27963,0.6314843893051147
1477662293.153511,28109,0.633984386920929
1477662435.359458,28109,0.6293749809265137
1477662590.704337,28252,0.6357031464576721
1477662730.212963,28252,0.6317968964576721
1477662899.163099,28397,0.6534374952316284
1477663062.828921,28397,0.651171863079071
1477663228.981213,28549,0.6375781297683716
1477663394.002899,28694,0.6357031464576721
1477663529.76366,28694,0.631640613079071
1477663665.880826,28694,0.6352343559265137
1477663811.235953,28844,0.6411718726158142
1477663968.80625,28844,0.6408593654632568
1477664137.731782,28997,0.6186718940734863
1477664303.132831,28997,0.6173437237739563
1477664464.73198,29141,0.6327343583106995
1477664647.986355,29289,0.6333593726158142
1477664836.600196,29289,0.6317968964576721
1477664997.734621,29427,0.6327343583106995
1477665166.64395,29427,0.6321874856948853
1477665347.402332,29571,0.6092968583106995
1477665513.999284,29571,0.6121875047683716
1477665689.814241,29713,0.6448437571525574
1477665842.756429,29713,0.64453125
1477665994.144989,29859,0.626953125
1477666138.061356,29859,0.6274999976158142
1477666286.646269,30012,0.6754687428474426
1477666429.342358,30167,0.7207812666893005
1477666577.434981,30167,0.7256249785423279
1477666724.95389,30167,0.7246875166893005
1477666881.443208,30316,0.7389062643051147
1477667057.137612,30316,0.7345312237739563
1477667360.946805,30470,0.7395312786102295
1477667567.118902,30618,0.7457812428474426
1477667793.711532,30721,0.7413281202316284
1477668033.612291,30845,0.7445312738418579
1477668264.051989,30845,0.7451562285423279
1477668666.465034,31094,0.7446874976158142
1477668887.57043,31222,0.7427343726158142
1477669571.122207,31222,0.7445312738418579
1477669878.170214,31603,0.7432031035423279
1477670189.446165,31686,0.7440624833106995
1477670491.29118,31787,0.7453906536102295
1477670854.993518,31906,0.7479687333106995
1477671133.571063,31966,0.7445312738418579
1477671373.737007,32056,0.7483593821525574
1477671556.547197,32056,0.7517187595367432
1477671748.483824,32172,0.7463281154632568
1477671910.256184,32311,0.7463281154632568
1477672210.622156,32453,0.747265636920929
1477672355.014281,32453,0.7414844036102295
1477672499.576388,32604,0.7496093511581421
1477672658.379727,32750,0.7489843964576721
1477672814.543522,32750,0.7482812404632568
1477673011.814062,32750,0.7438281178474426
1477673209.816038,32750,0.7497656345367432
1477673373.672137,32750,0.7494531273841858
1477674039.714378,32883,0.7409374713897705
1477674225.067487,33140,0.7440624833106995
1477674381.260132,33259,0.7457031011581421
1477674524.063077,33259,0.7439062595367432
1477674685.034762,33392,0.7417187690734863
1477674936.56557,33392,0.7419531345367432
1477675141.141244,33524,0.7471093535423279
1477675330.688955,33524,0.7446874976158142
1477675580.286934,33624,0.7389843463897705
1477675759.951391,33743,0.7397656440734863
1477675980.630238,33857,0.7442187666893005
1477676195.359896,33857,0.7425000071525574
1477676400.235008,33991,0.7427343726158142
1477676730.485994,34122,0.7471874952316284
1477676912.629972,34255,0.7447656393051147
1477677087.091144,34388,0.7389843463897705
1477677264.449329,34388,0.7425781488418579
1477677446.094769,34520,0.7399218678474426
1477677741.170302,34653,0.7405468821525574
1477677880.713134,34653,0.739453136920929
1477678035.988248,34790,0.7463281154632568
1477678313.076925,34923,0.7428905963897705
1477678472.124044,34923,0.7403905987739563
1477678619.979479,35040,0.742968738079071
1477678801.212222,35040,0.745312511920929
1477678996.072254,35176,0.7432031035423279
1477679173.316486,35306,0.7368749976158142
1477679390.210876,35306,0.7396093606948853
1477679623.259228,35438,0.7432812452316284
1477679812.759924,35551,0.7413281202316284
1477680011.96528,35551,0.7446874976158142
1477680339.168569,35678,0.7387499809265137
1477680512.065177,35812,0.7451562285423279
1477680666.634979,35941,0.7374218702316284
1477680831.97093,35941,0.7417187690734863
1477680984.804895,36074,0.7422656416893005
1477681143.039509,36074,0.7378125190734863
1477681313.587902,36209,0.7364062666893005
1477681484.742826,36209,0.7399218678474426
1477681985.686455,36471,0.7444531321525574
1477682315.219647,36597,0.7430468797683716
1477682507.30716,36597,0.7457031011581421
1477682745.197007,36727,0.7413281202316284
1477682910.527138,36855,0.7397656440734863
1477683134.884083,36855,0.7409374713897705
1477683328.090696,37110,0.744140625
1477683919.398005,37110,0.7422656416893005
1477684116.441843,37333,0.735546886920929
1477684335.305704,37443,0.7388281226158142
1477684550.500323,37443,0.7388281226158142
1477684755.779716,37564,0.7335156202316284
1477684948.970718,37689,0.741015613079071
1477685167.521989,37689,0.7408593893051147
1477685398.813951,37818,0.7392187714576721
1477685796.919503,38044,0.7423437237739563
1477686038.637802,38044,0.7424218654632568
1477686387.936091,38169,0.7339843511581421
1477686649.829715,38282,0.7382031083106995
1477686923.720384,38360,0.7396093606948853
1477687237.759035,38453,0.7357031106948853
1477687540.408236,38558,0.7344531416893005
1477687802.020161,38644,0.7367968559265137
1477688138.069357,38741,0.7378906011581421
1477688504.353704,38829,0.7397656440734863
1477689027.790288,38882,0.7348437309265137
1477689482.998902,39034,0.731249988079071
1477689848.318493,39083,0.7380468845367432
1477690335.327469,39212,0.7259374856948853
1477690767.313304,39249,0.7292187213897705
1477691727.910577,39415,0.7320312261581421
1477692469.053335,39563,0.740234375
1477692756.749696,39649,0.7387499809265137
1477693332.440581,39763,0.7368749976158142
1477693761.220261,39813,0.7378906011581421
1477694150.545788,39880,0.7299218773841858
1477694513.816388,39967,0.7318750023841858
1477694789.77584,40028,0.7378906011581421
1477695059.894857,40126,0.7435937523841858
1477695295.913451,40231,0.7354687452316284
1477695494.856734,40347,0.7418749928474426
1477695703.306609,40448,0.7367187738418579
1477695888.017917,40448,0.733593761920929
1477696091.07,40578,0.7350780963897705
1477696260.090997,40717,0.741406261920929
1477696792.774059,40852,0.731249988079071
1477697019.641374,40991,0.7313281297683716
1477697246.848092,41109,0.7302343845367432
1477697469.240693,41221,0.7291406393051147
1477697746.403075,41221,0.731640636920929
1477697988.602213,41344,0.7375781536102295
1477698346.790192,41456,0.7331249713897705
1477698616.65128,41539,0.7288281321525574
1477698895.000693,41631,0.7375781536102295
1477699151.989731,41754,0.735156238079071
1477699366.881616,41868,0.7339843511581421
1477699567.402284,41999,0.725390613079071
1477699788.884984,41999,0.7244531512260437
1477699995.696907,42132,0.7272655963897705
1477700213.529354,42132,0.7310937643051147
1477700434.603166,42260,0.7372656464576721
1477700691.171283,42381,0.7321093678474426
1477700952.649685,42505,0.7230468988418579
1477701245.844721,42619,0.7367968559265137
1477701452.807469,42721,0.7293750047683716
1477701718.156147,42721,0.7285937666893005
1477702133.657486,42840,0.7310156226158142
1477702362.887572,42996,0.7333593964576721
1477702558.945176,43110,0.7322656512260437
1477702761.678825,43110,0.7310156226158142
1477702934.996767,43247,0.7270312309265137
1477703109.855797,43384,0.7244531512260437
1477703287.769757,43384,0.7227343916893005
1477703461.169272,43522,0.7210156321525574
1477703628.575638,43522,0.7231249809265137
1477703802.998804,43659,0.7255468964576721
1477703970.554395,43659,0.7258594036102295
1477704142.447267,43795,0.7271093726158142
1477704310.796141,43932,0.7278125286102295
1477704494.332702,43932,0.7246875166893005
1477704697.444714,44072,0.7228906154632568
1477704901.568735,44072,0.7236718535423279
1477705106.300681,44201,0.7334374785423279
1477705349.65695,44201,0.7302343845367432
1477705582.886427,44332,0.7318750023841858
1477705876.566953,44462,0.7274218797683716
1477706132.840363,44588,0.7353906035423279
1477706372.743454,44672,0.7200781106948853
1477706768.43314,44804,0.7321875095367432
1477707120.390255,44905,0.7206249833106995
1477707966.894655,45054,0.727734386920929
1477708228.839494,45165,0.723437488079071
1477708473.143308,45240,0.7278906106948853
1477708669.838155,45358,0.7281249761581421
1477708861.688732,45358,0.7281249761581421
1477709058.704893,45491,0.7280468940734863
1477709261.560762,45632,0.7294531464576721
1477709480.428626,45769,0.728515625
1477709713.26809,45769,0.7255468964576721
1477709925.109349,45897,0.7227343916893005
1477710149.166854,46035,0.7225781083106995
1477710386.096702,46172,0.7130468487739563
1477710614.680033,46172,0.7139843702316284
1477710950.650278,46298,0.7228124737739563
1477711306.851798,46414,0.7297656536102295
1477711539.238353,46496,0.7290624976158142
1477711735.897915,46595,0.725390613079071
1477711980.177569,46724,0.7287499904632568
1477712222.126895,46854,0.723437488079071
1477712434.727908,46854,0.7278906106948853
1477712646.579713,46976,0.733203113079071
1477712867.461399,47106,0.7276562452316284
1477713068.737793,47237,0.7269531488418579
1477713251.83563,47237,0.7302343845367432
1477713430.186566,47375,0.71484375
1477713600.468566,47518,0.7215625047683716
1477713759.007651,47518,0.723437488079071
1477713916.107506,47518,0.7250781059265137
1477714297.525919,47663,0.7289062738418579
1477714478.631728,47810,0.7242187261581421
1477714665.984883,47950,0.7278125286102295
1477715036.896992,47950,0.7307812571525574
1477715220.794514,48123,0.7222656011581421
1477715561.268876,48262,0.71875
1477715830.673551,48402,0.7214062213897705
1477715988.13919,48544,0.7251562476158142
1477716147.99078,48544,0.7260156273841858
1477716302.005031,48685,0.7264062762260437
1477716458.933895,48685,0.7272655963897705
1477716612.535747,48826,0.7210156321525574
1477716789.838598,48826,0.7232812643051147
1477716943.369315,48970,0.7270312309265137
1477717098.84707,48970,0.7216406464576721
1477717250.832578,49116,0.7242187261581421
1477717408.600145,49116,0.7253124713897705
1477717568.778427,49261,0.7307031154632568
1477717770.083778,49261,0.7264062762260437
1477717971.431885,49400,0.7270312309265137
1477718297.455344,49400,0.7295312285423279
1477718503.244702,49680,0.7178906202316284
1477718657.231841,49680,0.7166406512260437
1477718816.919781,49817,0.7192968726158142
1477718975.124761,49817,0.7185156345367432
1477719148.490332,49959,0.7286718487739563
1477719292.977693,50106,0.7398437261581421
1477719431.235016,50106,0.7435156106948853
1477719580.44547,50251,0.7448437213897705
1477719719.444935,50251,0.7425000071525574
1477719854.245786,50251,0.7448437213897705
1477719986.569922,50395,0.74609375
1477720119.561128,50395,0.7448437213897705
1477720254.922986,50539,0.7475000023841858
1477720386.254002,50539,0.7498437762260437
1477720519.635023,50680,0.7489062547683716
1477720652.674643,50680,0.7475781440734863
1477720784.736705,50824,0.7471093535423279
1477720930.627822,50824,0.748046875
1477721085.138372,50966,0.7459375262260437
1477721237.617257,50966,0.7481250166893005
1477721483.264868,51106,0.7486718893051147
1477721639.411893,51106,0.7483593821525574
1477721789.519979,51243,0.7475781440734863
1477721936.839846,51243,0.7507030963897705
1477722244.086212,51385,0.748828113079071
1477722382.251195,51528,0.7497656345367432
1477722523.010978,51528,0.751953125
1477722661.65475,51669,0.7496874928474426
1477722801.346079,51669,0.7500781416893005
1477722941.55287,51812,0.7485937476158142
1477723080.314505,51812,0.751171886920929
1477723227.229289,51957,0.7500781416893005
1477723365.995832,51957,0.7494531273841858
1477723502.093231,52100,0.7503125071525574
1477723645.622099,52100,0.7489843964576721
1477723790.775336,52243,0.7475781440734863
1477723931.886329,52243,0.7465624809265137
1477724072.68747,52387,0.751171886920929
1477724213.964569,52387,0.7505468726158142
1477724350.409801,52387,0.7484375238418579
1477724492.749546,52527,0.7498437762260437
1477724646.058207,52527,0.7523437738418579
1477724791.421469,52669,0.7478125095367432
1477724956.451041,52669,0.7505468726158142
1477725124.233787,52811,0.7498437762260437
1477725267.17488,52951,0.7505468726158142
1477725402.996013,52951,0.7477343678474426
1477725545.123357,52951,0.7517969012260437
1477725683.331976,53094,0.75
1477725817.734064,53094,0.7478125095367432
1477725950.904162,53237,0.7505468726158142
1477726083.740181,53237,0.7526562213897705
1477726216.609523,53378,0.7499218583106995
1477726350.791817,53378,0.7500781416893005
1477726483.73253,53378,0.7495312690734863
1477726616.926963,53524,0.7505468726158142
1477726749.537906,53524,0.7504687309265137
1477726882.297748,53670,0.7473437786102295
1477727015.225069,53670,0.7520312666893005
1477727148.087811,53821,0.7494531273841858
1477727281.510391,53821,0.7487499713897705
1477727414.521982,53965,0.7481250166893005
1477727547.242841,53965,0.7514843940734863
1477727682.377871,54114,0.7505468726158142
1477727819.60145,54114,0.7477343678474426
1477727951.93019,54114,0.7502343654632568
1477728085.475257,54264,0.7498437762260437
1477728217.099718,54264,0.7463281154632568
1477728348.857555,54264,0.748828113079071
1477728481.644315,54414,0.7509375214576721
1477728614.833331,54414,0.7501562237739563
1477728750.566016,54561,0.7492969036102295
1477728883.353602,54561,0.7510937452316284
1477729018.162052,54711,0.7502343654632568
1477729150.522117,54711,0.7475781440734863
1477729282.601429,54859,0.749218761920929
1477729415.112965,54859,0.7521093487739563
1477729547.315075,55007,0.7475781440734863
1477729679.814275,55007,0.7469531297683716
1477729812.842558,55007,0.7471093535423279
1477729945.984534,55157,0.7517187595367432
1477730087.224965,55157,0.7497656345367432
1477730230.342818,55307,0.7471093535423279
1477730379.121292,55457,0.7503906488418579
1477730513.291855,55457,0.7493749856948853
1477730656.368017,55457,0.7489843964576721
1477730803.091781,55607,0.7479687333106995
1477730941.97368,55607,0.7510937452316284
1477731076.855177,55607,0.7506250143051147
1477731210.623894,55757,0.746874988079071
1477731344.882421,55757,0.7484375238418579
1477731482.472483,55906,0.750781238079071
1477731618.129423,55906,0.7470312714576721
1477731755.926793,56057,0.7483593821525574
1477731894.252821,56206,0.7504687309265137
1477732036.770075,56206,0.7505468726158142
1477732173.819747,56352,0.7478906512260437
1477732316.528657,56352,0.7503125071525574
1477732455.232331,56352,0.7503125071525574
1477732591.823719,56500,0.7485937476158142
1477732728.562014,56500,0.7490624785423279
1477732873.301277,56647,0.751171886920929
1477733021.183963,56647,0.7489062547683716
1477733169.241333,56791,0.748828113079071
1477733303.702865,56791,0.7489843964576721
1477733442.729401,56939,0.7515624761581421
1477733581.572542,56939,0.7497656345367432
1477733719.047819,57088,0.7482812404632568
1477733858.251868,57088,0.7509375214576721
1477733997.851528,57235,0.7506250143051147
1477734139.903305,57235,0.7490624785423279
1477734285.71328,57383,0.7481250166893005
1477734423.964053,57383,0.7505468726158142
1477734561.351241,57528,0.7516406178474426
1477734716.447082,57528,0.7486718893051147
1477734870.907391,57528,0.7507030963897705
1477735049.432779,57671,0.7535937428474426
1477735191.882397,57803,0.748046875
1477735333.252774,57803,0.7504687309265137
1477735493.632228,57803,0.7510156035423279
1477735642.372464,57950,0.751171886920929
1477735784.999479,57950,0.7487499713897705
1477735926.534222,58093,0.7479687333106995
1477736072.725521,58093,0.7487499713897705
1477736215.560757,58242,0.7490624785423279
1477736356.535642,58242,0.7496093511581421
1477736507.941117,58388,0.7514062523841858
1477736640.682591,58388,0.7494531273841858
1477736798.013683,58540,0.7485937476158142
1477736938.999307,58540,0.7479687333106995
1477737090.028833,58690,0.751953125
1477737221.867764,58690,0.7493749856948853
1477737376.125532,58837,0.7486718893051147
1477737526.865248,58837,0.7517187595367432
1477737676.370718,58987,0.7498437762260437
1477737825.436953,58987,0.7492969036102295
1477737972.30213,59135,0.7484375238418579
1477738103.390175,59135,0.7513281106948853
1477738256.288971,59285,0.7506250143051147
1477738390.100492,59285,0.7489062547683716
1477738538.497515,59438,0.7497656345367432
1477738694.368415,59438,0.7514843940734863
1477738844.308809,59588,0.7466406226158142
1477738975.611522,59588,0.7489843964576721
1477739106.228112,59739,0.7500781416893005
1477739237.590612,59739,0.7503906488418579
1477739535.517331,59890,0.7510937452316284
1477739687.545194,59890,0.7502343654632568
1477739838.310197,60040,0.7476562261581421
1477739979.108027,60197,0.7487499713897705
1477740109.888313,60197,0.7512500286102295
1477740261.729739,60197,0.7482030987739563
1477740413.226604,60347,0.7475781440734863
1477740563.334181,60347,0.7484375238418579
1477740712.899274,60500,0.7495312690734863
1477740863.803132,60500,0.7484375238418579
1477741010.029794,60650,0.7475781440734863
1477741146.68601,60650,0.7503906488418579
1477741303.776318,60803,0.7470312714576721
1477741456.311468,60803,0.7467187643051147
1477741600.453706,60943,0.746874988079071
1477741750.060493,60943,0.7491406202316284
1477742036.972381,61090,0.7483593821525574
1477742171.719791,61237,0.748828113079071
1477742326.681995,61237,0.7502343654632568
1477742488.710126,61384,0.7463281154632568
1477742641.528645,61384,0.748828113079071
1477742788.704632,61532,0.7503125071525574
1477742931.494731,61532,0.7500781416893005
1477743085.951285,61683,0.7463281154632568
1477743229.419127,61683,0.7491406202316284
1477743365.352239,61831,0.7499218583106995
1477743514.747909,61831,0.7484375238418579
1477743647.497004,61980,0.7482030987739563
1477743787.576433,61980,0.7503125071525574
1477743931.073448,62129,0.7470312714576721
1477744088.949315,62129,0.7464843988418579
1477744240.431096,62277,0.7500781416893005
1477744378.411067,62277,0.753125011920929
1477744675.308138,62428,0.7471093535423279
1477744830.136663,62576,0.7512500286102295
1477744992.71445,62576,0.7501562237739563
1477745144.716351,62720,0.7489062547683716
1477745279.112813,62720,0.7475781440734863
1477745423.754961,62720,0.7507030963897705
1477745576.366379,62864,0.7490624785423279
1477745713.08838,62864,0.7471093535423279
1477745849.890939,63015,0.7484375238418579
1477745985.293891,63015,0.7512500286102295
1477746144.778982,63165,0.7495312690734863
1477746298.547836,63317,0.7471874952316284
1477746452.190106,63317,0.7489062547683716
1477746590.809236,63317,0.7489062547683716
1477746736.439864,63469,0.7461718916893005
1477746867.41748,63469,0.7497656345367432
1477746998.340947,63623,0.7491406202316284
1477747151.795762,63623,0.7482812404632568
1477747282.986208,63623,0.7482030987739563
1477747427.287537,63773,0.7496093511581421
1477747582.858741,63928,0.7478906512260437
1477747740.176914,63928,0.7478125095367432
1477747901.205884,64082,0.7469531297683716
1477748065.77615,64082,0.7503906488418579
1477748223.947157,64209,0.7484375238418579
1477748395.958646,64209,0.7461718916893005
1477748547.139692,64357,0.7489062547683716
1477748700.29038,64357,0.7485937476158142
1477748851.157626,64505,0.7479687333106995
1477749006.573087,64657,0.7479687333106995
1477749159.901094,64657,0.7513281106948853
1477749311.866497,64807,0.7482030987739563
1477749450.475352,64807,0.7461718916893005
1477749598.281456,64807,0.7478125095367432
1477749749.82534,64954,0.7513281106948853
1477749910.17571,64954,0.7473437786102295
1477750078.006083,65098,0.746874988079071
1477750232.077933,65098,0.7482030987739563
1477750385.429322,65244,0.7487499713897705
1477750533.209514,65244,0.74609375
1477750666.494253,65393,0.7491406202316284
1477750802.288536,65393,0.7489843964576721
1477750955.11002,65547,0.7485937476158142
1477751086.858322,65547,0.7483593821525574
1477751374.108423,65851,0.7467968463897705
1477751529.266092,65851,0.7446874976158142
1477751681.799325,66002,0.74609375
1477751833.363907,66002,0.7504687309265137
1477751966.376416,66156,0.7467968463897705
1477752272.103644,66156,0.7477343678474426
1477752407.092445,66309,0.7470312714576721
1477752553.792796,66309,0.7464843988418579
1477752686.086705,66462,0.7451562285423279
1477752829.173124,66462,0.7489843964576721
1477752985.904319,66612,0.7476562261581421
1477753136.555836,66612,0.745312511920929
1477753285.358001,66767,0.748046875
1477753437.653811,66767,0.7494531273841858
1477753575.742529,66924,0.7451562285423279
1477753723.74434,66924,0.7471093535423279
1477753875.791231,67074,0.7474218606948853
1477754028.465612,67074,0.7477343678474426
1477754159.490773,67227,0.7474218606948853
1477754297.855272,67227,0.749218761920929
1477754446.535313,67227,0.7504687309265137
1477754585.798645,67377,0.7464062571525574
1477754737.537613,67532,0.7478125095367432
1477754878.029215,67532,0.75
1477755030.469941,67683,0.7494531273841858
1477755173.745452,67683,0.7486718893051147
1477755324.835741,67837,0.7458593845367432
1477755474.580789,67837,0.7495312690734863
1477755626.301765,67837,0.7471874952316284
1477755779.08241,67986,0.7461718916893005
1477755931.393571,68138,0.748828113079071
1477756067.818334,68138,0.7467968463897705
1477756221.446965,68292,0.746874988079071
1477756379.073448,68292,0.7456250190734863
1477756531.928607,68443,0.7491406202316284
1477756681.349141,68443,0.7464843988418579
1477756830.929216,68598,0.7447656393051147
1477756997.044988,68598,0.7471874952316284
1477757178.102557,68747,0.7482030987739563
1477757475.591277,68747,0.7444531321525574
1477757711.802574,68878,0.7454687356948853
1477757886.942312,68969,0.7482812404632568
1477758098.561413,69099,0.7478906512260437
1477758307.119304,69099,0.7460156083106995
1477758499.800931,69239,0.7471093535423279
1477758680.343391,69239,0.7478125095367432
1477758851.403164,69368,0.7448437213897705
1477759123.005114,69368,0.7442187666893005
1477759302.731663,69626,0.7496874928474426
1477759472.330474,69626,0.7461718916893005
1477759644.726869,69755,0.7442187666893005
1477759814.692049,69906,0.7450781464576721
1477759966.607547,69906,0.7473437786102295
1477760137.456273,70055,0.7473437786102295
1477760308.223789,70055,0.745312511920929
1477760478.689067,70209,0.747265636920929
1477760655.320487,70209,0.7471093535423279
1477760830.259702,70362,0.7464843988418579
1477761004.705644,70513,0.7439844012260437
1477761167.842352,70513,0.7484375238418579
1477761338.869328,70666,0.749218761920929
1477761508.771653,70666,0.7458593845367432
1477761704.490646,70817,0.7481250166893005
1477761876.310527,70817,0.7494531273841858
1477762048.054462,70946,0.7430468797683716
1477762217.809801,71097,0.7461718916893005
1477762384.325423,71097,0.7486718893051147
1477762554.732808,71249,0.7475781440734863
1477762739.219699,71249,0.7442968487739563
1477762907.192757,71391,0.7464843988418579
1477763077.519616,71391,0.7473437786102295
1477763245.828269,71544,0.7452343702316284
1477763414.959577,71700,0.7456250190734863
1477763588.289541,71700,0.7483593821525574
1477763760.949416,71852,0.746874988079071
1477763929.002883,71852,0.7464843988418579
1477764098.256937,72005,0.7453906536102295
1477764268.224132,72005,0.749218761920929
1477764436.019748,72155,0.7475781440734863
1477764604.633308,72310,0.7432031035423279
1477764772.355008,72310,0.7475000023841858
1477764936.527728,72460,0.7438281178474426
1477765110.104567,72460,0.7437499761581421
1477765291.983078,72612,0.7445312738418579
1477765468.864076,72612,0.7478125095367432
1477765641.032064,72761,0.7471093535423279
1477765797.988714,72912,0.7434375286102295
1477766136.30587,73064,0.7469531297683716
1477766305.323521,73064,0.7430468797683716
1477766464.893474,73219,0.7438281178474426
1477766616.69749,73219,0.746874988079071
1477766786.086604,73372,0.7470312714576721
1477766956.1148,73372,0.7435156106948853
1477767126.32339,73524,0.7476562261581421
1477767298.523772,73675,0.7457812428474426
1477767624.541418,73829,0.7445312738418579
1477767795.281997,73829,0.7464843988418579
1477767957.602265,73979,0.7458593845367432
1477768305.437608,74135,0.7455468773841858
1477768452.682439,74135,0.7494531273841858
1477768603.965879,74289,0.7451562285423279
1477768756.914705,74289,0.741406261920929
1477768931.923807,74437,0.747265636920929
1477769101.2289,74585,0.7466406226158142
1477769271.228686,74585,0.7460156083106995
1477769440.771164,74733,0.7435156106948853
1477769609.959913,74733,0.7473437786102295
1477769778.574128,74880,0.7456250190734863
1477769971.302212,74880,0.7417968511581421
1477770123.759593,75027,0.7464062571525574
1477770293.954769,75174,0.7464062571525574
1477770447.174517,75174,0.7431250214576721
1477770599.03348,75320,0.7463281154632568
1477770753.019498,75320,0.7467187643051147
1477770885.209892,75460,0.7464843988418579
1477771019.520805,75460,0.7424218654632568
1477771174.00742,75613,0.7453906536102295
1477771305.888138,75613,0.7461718916893005
1477771456.265117,75613,0.7439062595367432
1477771608.276311,75766,0.7457812428474426
1477771759.474378,75766,0.7473437786102295
1477771910.10046,75921,0.7448437213897705
1477772040.683843,75921,0.7438281178474426
1477772191.540869,76076,0.7448437213897705
1477772322.080082,76076,0.7478125095367432
1477772474.603133,76228,0.7470312714576721
1477772626.54477,76228,0.7442968487739563
1477772758.365974,76381,0.7456250190734863
1477772909.081646,76381,0.7457812428474426
1477773059.276822,76531,0.74609375
1477773261.279644,76531,0.7454687356948853
1477773404.637451,76673,0.7471874952316284
1477773559.548793,76673,0.7450000047683716
1477773711.282048,76801,0.742968738079071
1477773844.035413,76801,0.744921863079071
1477773989.060839,76953,0.7464843988418579
1477774138.507464,76953,0.7421875
1477774293.153118,77108,0.7446093559265137
1477774444.024577,77108,0.7457812428474426
1477774728.460081,77263,0.7459375262260437
1477774882.25307,77413,0.7420312762260437
1477775091.404149,77413,0.7452343702316284
1477775248.087809,77566,0.7457031011581421
1477775434.041337,77712,0.745312511920929
1477775593.530838,77712,0.7454687356948853
1477775751.902956,77846,0.7456250190734863
1477775890.008228,77846,0.7432031035423279
1477776093.69846,77993,0.7406250238418579
1477776371.890195,77993,0.7410937547683716
1477776599.041475,78097,0.7453906536102295
1477776737.80899,78178,0.7457812428474426
1477776896.427033,78314,0.7403125166893005
1477777099.727897,78314,0.7440624833106995
1477777320.895498,78452,0.7447656393051147
1477777475.393987,78452,0.7438281178474426
1477777628.918277,78562,0.7414844036102295
1477777858.902781,78697,0.7458593845367432
1477778064.356752,78697,0.7450781464576721
1477778215.909848,78797,0.739453136920929
1477778394.090661,78797,0.7425000071525574
1477778540.998915,78946,0.7456250190734863
1477778700.477209,79083,0.7408593893051147
1477778864.131414,79083,0.7430468797683716
1477779012.056545,79226,0.7465624809265137
1477779169.642955,79226,0.7455468773841858
1477779391.725916,79362,0.7395312786102295
1477779545.883075,79362,0.7436718940734863
1477779685.153917,79488,0.7435156106948853
1477779818.15642,79488,0.741406261920929
1477779968.867261,79634,0.7431250214576721
1477780120.39176,79634,0.744140625
1477780269.920695,79781,0.7425000071525574
1477780550.802456,79781,0.7417187690734863
1477780712.844663,79927,0.7440624833106995
1477780847.010035,80073,0.7451562285423279


==> plots/Cifar100/run_eval,tag_cost.csv <==
Wall time,Step,Value
1477598959.492124,0,4.606434345245361
1477599336.324455,0,4.610853672027588
1477599511.488784,215,4.401564598083496
1477599708.81854,215,4.524552822113037
1477599865.762388,352,4.1495208740234375
1477600088.344907,352,4.209310531616211
1477600242.990191,493,3.9323251247406006
1477600397.415078,493,4.10430383682251
1477600550.59041,637,3.997836112976074
1477600702.650852,637,4.038652420043945
1477600861.946839,775,3.6463794708251953
1477601287.256303,909,3.567448616027832
1477601457.768185,1033,3.6598381996154785
1477601617.047709,1165,3.4264121055603027
1477601776.875498,1165,3.4328060150146484
1477601945.349262,1165,3.504012107849121
1477602106.269468,1301,3.2955870628356934
1477602274.610538,1301,3.1476118564605713
1477602450.878828,1437,3.3363261222839355
1477602646.795439,1573,3.027125597000122
1477602825.52204,1573,3.3814847469329834
1477603000.153495,1707,2.8559188842773438
1477603181.202176,1707,3.2408676147460938
1477603365.375258,1840,3.068876028060913
1477603530.475905,1976,3.2792677879333496
1477603706.370285,1976,3.0457448959350586
1477603874.309473,2113,3.231991767883301
1477604032.325002,2113,3.1433820724487305
1477604189.930716,2240,2.9056994915008545
1477604358.781598,2374,2.5926308631896973
1477604522.381863,2374,2.8128020763397217
1477604700.187975,2512,2.468341588973999
1477604874.036965,2512,2.8208107948303223
1477605046.016329,2647,3.1771280765533447
1477605219.156411,2647,2.6929197311401367
1477605391.532907,2781,2.714390993118286
1477605572.046261,2781,2.6987087726593018
1477605758.322224,2916,2.7061777114868164
1477605921.719519,3051,2.8207974433898926
1477606101.098284,3051,2.833202362060547
1477606267.819204,3186,2.386796474456787
1477606426.544441,3186,2.5368781089782715
1477606586.083994,3319,2.2869815826416016
1477606747.918435,3455,3.009178638458252
1477606905.361957,3455,2.736670732498169
1477607065.508338,3590,2.9809465408325195
1477607226.746795,3590,2.382134437561035
1477607385.980826,3728,2.5740623474121094
1477607543.542442,3728,2.6366751194000244
1477607705.184167,3866,2.586662769317627
1477607870.532583,3866,2.321234941482544
1477608029.54331,4001,3.011660575866699
1477608190.985785,4133,2.6263647079467773
1477608355.042451,4133,2.669419765472412
1477608511.773416,4263,2.3872127532958984
1477608667.042629,4263,2.711549758911133
1477608822.671305,4396,2.195880651473999
1477608976.651874,4396,2.6863009929656982
1477609131.904338,4526,2.966947555541992
1477609287.426642,4526,2.735508441925049
1477609444.33249,4657,2.799344539642334
1477609601.679503,4657,2.709933280944824
1477609757.268753,4789,2.5632970333099365
1477609913.397827,4789,2.4784724712371826
1477610088.749811,4919,2.814892053604126
1477610258.072035,5053,2.299312114715576
1477610426.522105,5053,2.659872055053711
1477610604.494287,5182,2.3183281421661377
1477610823.42692,5182,2.7152678966522217
1477610986.986155,5299,2.561554193496704
1477611148.603594,5299,2.765561819076538
1477611324.822252,5422,2.356929302215576
1477611486.255126,5548,2.844759225845337
1477611645.488043,5548,2.5488171577453613
1477611805.344061,5675,2.5907480716705322
1477611966.204627,5675,2.546066999435425
1477612123.410819,5805,3.031480073928833
1477612304.793961,5805,2.554098606109619
1477612486.32748,5931,2.8987877368927
1477612656.468583,6058,2.6806905269622803
1477612835.964743,6058,2.615161657333374
1477612996.287068,6187,2.416416645050049
1477613158.570937,6187,2.5150065422058105
1477613320.292903,6187,2.859128952026367
1477613480.64628,6313,2.808201313018799
1477613644.433867,6442,2.746267080307007
1477613804.467019,6442,2.4939661026000977
1477613981.091128,6572,2.386782169342041
1477614166.268803,6572,2.746021032333374
1477614402.103814,6697,2.8494715690612793
1477614586.83389,6821,2.4806785583496094
1477614761.271155,6949,2.720898151397705
1477614948.043881,6949,2.32224702835083
1477615125.042923,6949,2.746098279953003
1477615289.221059,7079,2.4956655502319336
1477615461.748658,7214,2.8103268146514893
1477615643.070758,7214,2.260611057281494
1477615810.958453,7346,2.8168935775756836
1477616020.053472,7480,2.634359836578369
1477616237.779084,7480,3.0039520263671875
1477616434.977089,7605,2.422682762145996
1477616604.820535,7728,3.135345935821533
1477616770.700517,7728,2.752676486968994
1477616931.080126,7858,2.5546698570251465
1477617224.166101,7858,2.4368691444396973
1477617387.664715,7989,2.8319287300109863
1477617561.664384,8118,2.2350401878356934
1477617725.798653,8118,2.4846315383911133
1477617891.353161,8250,3.066807746887207
1477618058.078888,8250,2.8761677742004395
1477618225.021838,8380,2.641519069671631
1477618410.664001,8508,2.689613103866577
1477618585.570847,8508,2.4235334396362305
1477618755.953584,8639,2.6495912075042725
1477618921.706742,8639,2.888984441757202
1477619085.90289,8767,2.6272122859954834
1477619292.702111,8899,3.014336347579956
1477619490.768952,8899,2.50445556640625
1477619690.713743,8899,3.0226898193359375
1477619865.432747,9025,2.7757506370544434
1477620045.089168,9156,3.0676708221435547
1477620225.415477,9287,2.1557064056396484
1477620393.274914,9287,2.9836223125457764
1477620581.202798,9418,2.7848286628723145
1477620757.802845,9418,2.7764320373535156
1477620923.829229,9548,2.3671228885650635
1477621085.646863,9678,2.9527196884155273
1477621249.294096,9678,3.0240230560302734
1477621412.123279,9809,2.5093603134155273
1477621590.668807,9809,2.5304648876190186
1477621763.361252,9936,2.8346750736236572
1477621928.543627,9936,2.6052613258361816
1477622092.828103,10065,2.5839180946350098
1477622255.663501,10065,2.965026617050171
1477622419.144888,10195,2.617723226547241
1477622585.216396,10195,2.869898796081543
1477622754.834259,10327,2.67332124710083
1477622944.607681,10447,2.6650962829589844
1477623110.384503,10447,2.699519395828247
1477623273.127605,10572,3.0762693881988525
1477623437.565398,10572,2.4125518798828125
1477623616.907811,10702,2.776365041732788
1477623781.033256,10823,2.823429584503174
1477623946.836332,10823,3.3568694591522217
1477624195.136067,10957,2.9116809368133545
1477624356.969769,11094,2.7663393020629883
1477624525.347607,11094,2.282238006591797
1477624687.036929,11094,2.899439811706543
1477624854.526044,11224,2.7616801261901855
1477625011.655858,11359,2.6333041191101074
1477625172.592011,11359,2.646880626678467
1477625330.676671,11494,3.2046473026275635
1477625497.994835,11494,3.0958445072174072
1477625667.361612,11630,2.7143192291259766
1477625835.420463,11630,2.7806577682495117
1477625997.987401,11758,2.765254259109497
1477626157.398434,11758,2.6349234580993652
1477626320.577223,11894,2.9298388957977295
1477626479.474166,11894,2.8118512630462646
1477626644.494766,12028,2.770988941192627
1477626805.970717,12161,2.694413423538208
1477626968.10676,12161,2.620718479156494
1477627130.907096,12289,2.6621835231781006
1477627290.208486,12289,2.536215305328369
1477627449.793358,12423,2.910682439804077
1477627610.86285,12423,2.7013707160949707
1477627774.84954,12554,2.601044178009033
1477627944.543187,12554,2.5042967796325684
1477628115.479699,12683,3.000657320022583
1477628330.897917,12683,2.478829860687256
1477628492.390185,12806,3.0015172958374023
1477628664.807209,12935,2.480781316757202
1477628836.293639,12935,3.1741013526916504
1477629005.517256,13064,2.9242734909057617
1477629230.976242,13195,2.925156831741333
1477629402.336901,13195,2.450669288635254
1477629566.181805,13331,2.9462718963623047
1477629757.765091,13331,2.945260524749756
1477629931.068051,13469,2.586223602294922
1477630095.320797,13469,2.7638344764709473
1477630257.83061,13582,2.641913652420044
1477630415.929346,13582,2.4698891639709473
1477630578.17306,13713,2.7653608322143555
1477630738.914326,13713,3.177609443664551
1477630901.019126,13848,2.90364670753479
1477631147.923083,13848,2.4610517024993896
1477631308.978864,13984,2.7315468788146973
1477631468.435473,14120,2.916327953338623
1477631628.419153,14120,2.764206647872925
1477631788.6514,14260,2.8811745643615723
1477631948.945938,14260,2.4980814456939697
1477632108.106472,14396,2.954939365386963
1477632273.037481,14396,2.776585578918457
1477632434.388625,14530,3.409313678741455
1477632592.710351,14668,2.8913416862487793
1477632866.751285,14668,2.8758482933044434
1477633024.291847,14808,2.6518945693969727
1477633182.006823,14942,3.004077911376953
1477633339.863808,14942,3.2795538902282715
1477633656.61558,15077,2.7764382362365723
1477633815.559325,15211,2.7349586486816406
1477633973.081682,15211,2.7498528957366943
1477634133.914513,15348,2.7427163124084473
1477634321.482349,15348,2.892218589782715
1477634499.58013,15487,3.0138187408447266
1477634666.061214,15487,2.5867083072662354
1477634842.559032,15620,3.156841993331909
1477635008.576231,15758,2.7758572101593018
1477635167.006218,15758,2.9927501678466797
1477635330.795052,15897,2.3984789848327637
1477635490.163916,15897,2.872469425201416
1477635650.649754,16032,2.8546528816223145
1477635804.827569,16032,2.8090081214904785
1477635962.724787,16167,2.5166423320770264
1477636119.407813,16167,3.141486644744873
1477636280.528619,16296,3.225898265838623
1477636442.450064,16296,2.6153388023376465
1477636605.208687,16433,2.5814104080200195
1477636766.544102,16433,2.5767621994018555
1477636946.676668,16572,2.7703022956848145
1477637105.043626,16708,2.811267614364624
1477637264.444867,16708,3.0108437538146973
1477637423.802941,16845,2.7979655265808105
1477637585.831555,16845,2.9201745986938477
1477637741.805763,16982,3.0385994911193848
1477637897.097616,16982,2.7950448989868164
1477638056.602232,17121,2.785583257675171
1477638194.214014,17121,3.09649658203125
1477638361.042818,17121,2.526139497756958
1477638525.476818,17257,2.9447879791259766
1477638688.47053,17395,2.7498817443847656
1477638851.44109,17395,3.301053047180176
1477639012.792627,17530,2.718900680541992
1477639147.882005,17530,3.0026133060455322
1477639315.613082,17664,2.462904453277588
1477639472.686922,17664,3.0460338592529297
1477639633.514156,17800,2.6518683433532715
1477639792.443877,17939,2.838880777359009
1477639952.214439,17939,2.4273157119750977
1477640108.527435,17939,3.1494994163513184
1477640267.90239,18076,3.09185791015625
1477640425.213662,18214,2.8187732696533203
1477640583.041289,18214,3.0045816898345947
1477640762.508168,18358,2.876300811767578
1477640922.966401,18358,2.2627151012420654
1477641081.071914,18484,2.959355354309082
1477641237.472787,18484,3.0040154457092285
1477641393.331587,18623,2.8171305656433105
1477641552.453229,18623,2.6965513229370117
1477641713.349645,18762,2.627031087875366
1477641870.814994,18762,2.708448886871338
1477642032.438866,18894,2.9256629943847656
1477642203.65933,18894,3.122213363647461
1477642366.328327,19031,2.5586562156677246
1477642682.163892,19168,2.7845776081085205
1477642841.182038,19168,3.070230484008789
1477643001.181574,19306,2.7145228385925293
1477643160.067871,19306,2.7591214179992676
1477643472.292683,19443,3.025269031524658
1477643629.991138,19574,2.7608461380004883
1477643786.662442,19574,2.8738913536071777
1477643944.293083,19712,2.622035026550293
1477644101.51503,19849,2.952275276184082
1477644259.121303,19849,3.0663223266601562
1477644419.856367,19988,2.6006264686584473
1477644574.562097,19988,2.9121241569519043
1477644728.96794,20124,2.7844595909118652
1477644881.389606,20124,2.541316032409668
1477645033.096527,20261,2.9953224658966064
1477645188.403258,20261,3.1793134212493896
1477645346.244839,20397,2.7331809997558594
1477645497.077511,20535,2.6449427604675293
1477645648.301837,20535,3.0307857990264893
1477645945.674415,20673,3.0557479858398438
1477646199.202326,20809,3.1114697456359863
1477646368.91186,20809,2.8201818466186523
1477646538.550115,20946,2.967089891433716
1477646708.994855,20946,2.951892375946045
1477646881.856119,21084,2.8745627403259277
1477647050.683826,21223,2.835296869277954
1477647220.458403,21223,2.7499496936798096
1477647391.087418,21361,3.1184897422790527
1477647564.405138,21361,2.8250598907470703
1477647733.801473,21500,2.99888277053833
1477648094.271362,21635,3.3612327575683594
1477648265.999905,21772,3.1842904090881348
1477648432.661865,21772,3.215859889984131
1477648633.188218,21909,2.636474370956421
1477648981.866751,22043,2.913862705230713
1477649145.181658,22176,2.7537546157836914
1477649494.981412,22308,2.9148545265197754
1477649648.272749,22308,2.575312614440918
1477649803.524212,22308,2.75455904006958
1477649995.805112,22441,3.1844913959503174
1477650150.981595,22575,2.7332444190979004
1477650308.799865,22712,2.928804874420166
1477650477.092306,22712,3.000217914581299
1477650641.340394,22847,3.2761025428771973
1477650798.162271,22847,2.763014793395996
1477650954.187807,22986,3.321659564971924
1477651110.386941,22986,2.6277477741241455
1477651263.14697,23118,3.1158576011657715
1477651418.755567,23118,2.865117073059082
1477651726.365622,23254,2.9235668182373047
1477651860.901843,23388,3.0418949127197266
1477652017.674328,23388,2.878859519958496
1477652165.98175,23525,2.8480396270751953
1477652322.127216,23525,2.728302240371704
1477652810.148548,23799,3.1292777061462402
1477652963.090458,23799,3.0415172576904297
1477653112.331299,23935,2.8570175170898438
1477653277.230915,23935,3.0754756927490234
1477653437.192891,24071,2.687485694885254
1477653597.678743,24209,2.966926097869873
1477653751.407937,24209,2.85052490234375
1477653898.050813,24351,3.1102426052093506
1477654206.942731,24485,3.332609176635742
1477654362.214712,24485,2.596770763397217
1477654505.954505,24622,2.962510108947754
1477654652.164328,24622,2.845576763153076
1477654802.444974,24756,3.0742743015289307
1477654948.939146,24756,2.815617799758911
1477655097.194887,24756,3.29485821723938
1477655239.831782,24895,3.09594988822937
1477655379.83876,25029,2.5574660301208496
1477655520.244405,25029,2.829867124557495
1477655665.425334,25165,2.8311405181884766
1477655806.315613,25165,2.6624951362609863
1477655946.780613,25165,3.0006656646728516
1477656093.821425,25302,3.025585174560547
1477656245.437387,25302,3.110595703125
1477656392.002778,25437,3.027627468109131
1477656541.847299,25437,3.1354193687438965
1477656700.465561,25573,2.631925582885742
1477656852.441347,25573,2.7763636112213135
1477656992.849636,25708,2.9900319576263428
1477657145.504,25708,2.7465991973876953
1477657293.494271,25855,2.749814033508301
1477657444.311864,25855,2.95194149017334
1477657619.874516,26011,3.121154308319092
1477657795.329906,26011,2.6393768787384033
1477657978.742226,26154,3.072275161743164
1477658158.981724,26154,2.4704766273498535
1477658313.142531,26300,3.05635404586792
1477658489.867723,26300,2.799992561340332
1477658702.75883,26442,2.876857280731201
1477658916.899622,26574,2.7258856296539307
1477659080.868845,26574,3.1250457763671875
1477659285.323715,26705,2.880354404449463
1477659489.739936,26705,2.7432100772857666
1477659710.579553,26839,3.126692771911621
1477659877.93231,26839,2.8731865882873535
1477660023.128227,26946,2.724574089050293
1477660165.90488,27084,2.600666046142578
1477660310.92248,27084,3.2821545600891113
1477660449.546237,27231,3.156423568725586
1477660587.166414,27231,3.0305747985839844
1477660736.954844,27381,2.9447689056396484
1477660910.352652,27381,2.7069520950317383
1477661083.419105,27525,2.9419054985046387
1477661249.789338,27525,3.3622865676879883
1477661435.166123,27675,2.775303602218628
1477661586.773925,27675,2.880887985229492
1477661727.130858,27821,2.761962413787842
1477661865.677323,27821,3.058171272277832
1477662001.394976,27963,2.996297597885132
1477662138.583206,27963,3.4592490196228027
1477662293.154206,28109,2.471351146697998
1477662435.359949,28109,3.0689196586608887
1477662590.704787,28252,3.0016679763793945
1477662730.213544,28252,2.9915847778320312
1477662899.163626,28397,2.691518545150757
1477663062.829431,28397,2.9445717334747314
1477663228.981824,28549,2.9823508262634277
1477663394.003436,28694,2.9103875160217285
1477663529.764362,28694,2.7949352264404297
1477663665.881286,28694,2.765373706817627
1477663811.237107,28844,2.574552059173584
1477663968.806913,28844,3.0878803730010986
1477664137.732467,28997,3.213439702987671
1477664303.133375,28997,3.1878650188446045
1477664464.73258,29141,2.6694111824035645
1477664647.986803,29289,2.881887912750244
1477664836.600783,29289,2.619342088699341
1477664997.735348,29427,3.027729034423828
1477665166.644468,29427,3.2005701065063477
1477665347.402842,29571,2.8660075664520264
1477665514.000015,29571,3.0715584754943848
1477665689.814956,29713,2.7457785606384277
1477665842.757542,29713,3.0133631229400635
1477665994.145405,29859,2.705322265625
1477666138.062264,29859,3.4509968757629395
1477666286.646822,30012,2.4278173446655273
1477666429.342952,30167,2.5519285202026367
1477666577.435535,30167,2.44110107421875
1477666724.954445,30167,2.608072519302368
1477666881.443792,30316,2.1633198261260986
1477667057.138134,30316,2.577342987060547
1477667360.947416,30470,2.5847182273864746
1477667567.119353,30618,2.3623127937316895
1477667793.713084,30721,2.52030086517334
1477668033.612781,30845,2.4381279945373535
1477668264.052443,30845,2.2103095054626465
1477668666.465437,31094,2.8389816284179688
1477668887.571135,31222,2.65802001953125
1477669571.122893,31222,2.4833438396453857
1477669878.17073,31603,2.6886305809020996
1477670189.446631,31686,2.2302403450012207
1477670491.291566,31787,2.4718432426452637
1477670854.994109,31906,2.7989158630371094
1477671133.571556,31966,2.3776535987854004
1477671373.737529,32056,3.0141215324401855
1477671556.548314,32056,2.670910358428955
1477671748.484268,32172,3.3973028659820557
1477671910.25672,32311,2.5899124145507812
1477672210.622659,32453,2.375087022781372
1477672355.014741,32453,3.07106876373291
1477672499.576918,32604,2.7445435523986816
1477672658.380413,32750,3.009821891784668
1477672814.544479,32750,2.3334436416625977
1477673011.814596,32750,2.942484140396118
1477673209.816431,32750,2.6469688415527344
1477673373.67269,32750,2.6990485191345215
1477674039.714797,32883,2.866215467453003
1477674225.067983,33140,2.7704296112060547
1477674381.260634,33259,2.389333724975586
1477674524.063563,33259,2.895242214202881
1477674685.035173,33392,3.344416618347168
1477674936.566033,33392,2.87869930267334
1477675141.141627,33524,2.5571274757385254
1477675330.689443,33524,2.7338814735412598
1477675580.287419,33624,2.4542346000671387
1477675759.951934,33743,2.608273506164551
1477675980.630756,33857,2.9241044521331787
1477676195.384768,33857,2.6566734313964844
1477676400.235858,33991,3.1501975059509277
1477676730.486405,34122,2.7856359481811523
1477676912.630764,34255,3.1294937133789062
1477677087.091508,34388,2.701221466064453
1477677264.44982,34388,3.063333034515381
1477677446.095171,34520,2.453685760498047
1477677741.170839,34653,2.7502291202545166
1477677880.730577,34653,2.3927226066589355
1477678035.988588,34790,2.7429723739624023
1477678313.077476,34923,2.702115058898926
1477678472.124481,34923,2.368091106414795
1477678619.979925,35040,3.1083755493164062
1477678801.212611,35040,2.796143054962158
1477678996.072703,35176,3.7937421798706055
1477679173.31698,35306,2.7643914222717285
1477679390.211328,35306,2.8161752223968506
1477679623.259646,35438,2.354093074798584
1477679812.760534,35551,3.4155611991882324
1477680011.965698,35551,2.7090258598327637
1477680339.169017,35678,3.105051040649414
1477680512.065888,35812,2.3440005779266357
1477680666.635518,35941,2.9141335487365723
1477680831.971658,35941,2.694760322570801
1477680984.805443,36074,2.655578851699829
1477681143.039963,36074,2.792832851409912
1477681313.607459,36209,2.8859009742736816
1477681484.743281,36209,2.3590078353881836
1477681985.687053,36471,3.0763473510742188
1477682315.220154,36597,2.281093120574951
1477682507.307509,36597,2.6720130443573
1477682745.199245,36727,2.907316207885742
1477682910.527587,36855,2.4856691360473633
1477683134.884573,36855,3.45611834526062
1477683328.09121,37110,2.6441712379455566
1477683919.39861,37110,3.735210657119751
1477684116.442357,37333,2.462085247039795
1477684335.30606,37443,2.9395411014556885
1477684550.500956,37443,2.2604408264160156
1477684755.780591,37564,3.417287588119507
1477684948.971524,37689,2.7352237701416016
1477685167.523226,37689,2.8676490783691406
1477685398.814611,37818,2.234527349472046
1477685796.921062,38044,2.579622507095337
1477686038.638672,38044,2.4219248294830322
1477686387.936908,38169,2.805068016052246
1477686649.830395,38282,2.6807007789611816
1477686923.721083,38360,2.1119136810302734
1477687237.760573,38453,2.6802802085876465
1477687540.411727,38558,2.8665757179260254
1477687802.021662,38644,2.4743552207946777
1477688138.069781,38741,2.4796359539031982
1477688504.355069,38829,2.687270402908325
1477689027.790975,38882,2.2454898357391357
1477689482.999787,39034,2.813190460205078
1477689848.319786,39083,2.7448654174804688
1477690335.328415,39212,2.539325714111328
1477690767.313879,39249,2.777543783187866
1477691727.912254,39415,2.7434656620025635
1477692469.054429,39563,3.3919625282287598
1477692756.752153,39649,2.3653435707092285
1477693332.441484,39763,2.6859934329986572
1477693761.221975,39813,2.2602405548095703
1477694150.54716,39880,3.044177532196045
1477694513.817254,39967,2.612029790878296
1477694789.776659,40028,2.8362107276916504
1477695059.896081,40126,2.2061562538146973
1477695295.914306,40231,2.885362148284912
1477695494.85776,40347,2.4568839073181152
1477695703.307349,40448,2.7324790954589844
1477695888.01873,40448,2.5443880558013916
1477696091.071696,40578,2.829261064529419
1477696260.091942,40717,2.171064853668213
1477696792.774994,40852,2.618562698364258
1477697019.650114,40991,2.528641700744629
1477697246.848687,41109,2.5148797035217285
1477697469.241568,41221,2.338454484939575
1477697746.403609,41221,2.293229579925537
1477697988.60276,41344,2.71880841255188
1477698346.790813,41456,2.2358129024505615
1477698616.65215,41539,3.0991671085357666
1477698895.001319,41631,2.670377016067505
1477699151.990429,41754,3.3900020122528076
1477699366.882287,41868,2.2185916900634766
1477699567.403768,41999,2.6690144538879395
1477699788.885819,41999,2.2560293674468994
1477699995.697253,42132,3.25044846534729
1477700213.530298,42132,2.5488133430480957
1477700434.603792,42260,2.8930745124816895
1477700691.173757,42381,1.999051570892334
1477700952.652414,42505,3.1762542724609375
1477701245.846216,42619,2.4123425483703613
1477701452.807935,42721,2.9060170650482178
1477701718.156723,42721,2.4054322242736816
1477702133.658801,42840,2.9110665321350098
1477702362.888532,42996,1.9959828853607178
1477702558.945986,43110,2.696727991104126
1477702761.679549,43110,2.928034543991089
1477702934.998299,43247,2.6758792400360107
1477703109.856465,43384,2.641507625579834
1477703287.770466,43384,2.357257127761841
1477703461.169957,43522,2.145291805267334
1477703628.576333,43522,2.362886667251587
1477703802.99936,43659,2.7195568084716797
1477703970.555225,43659,1.9120151996612549
1477704142.448948,43795,2.8170509338378906
1477704310.79714,43932,2.7320005893707275
1477704494.333991,43932,3.2893645763397217
1477704697.445079,44072,2.5557351112365723
1477704901.570691,44072,2.656285285949707
1477705106.301264,44201,1.9393893480300903
1477705349.657563,44201,3.1126136779785156
1477705582.887744,44332,2.1955199241638184
1477705876.595957,44462,2.561030864715576
1477706132.841468,44588,1.8587251901626587
1477706372.744119,44672,3.272604465484619
1477706768.433685,44804,2.1495790481567383
1477707120.391229,44905,2.226325750350952
1477707966.895268,45054,2.2553720474243164
1477708228.840062,45165,2.5931167602539062
1477708473.144384,45240,2.281609535217285
1477708669.838814,45358,2.556004047393799
1477708861.689357,45358,2.633082151412964
1477709058.7056,45491,2.3567237854003906
1477709261.562535,45632,2.298563241958618
1477709480.429976,45769,2.379075288772583
1477709713.272205,45769,1.9821152687072754
1477709925.111652,45897,2.2062230110168457
1477710149.167777,46035,2.818031072616577
1477710386.097539,46172,1.8100802898406982
1477710614.680625,46172,2.674440860748291
1477710950.672287,46298,2.13106107711792
1477711306.852634,46414,3.1995134353637695
1477711539.239132,46496,2.34238862991333
1477711735.898936,46595,2.9175219535827637
1477711980.178335,46724,1.8320958614349365
1477712222.127453,46854,3.1605396270751953
1477712434.728966,46854,2.3593368530273438
1477712646.58046,46976,2.6402740478515625
1477712867.462266,47106,1.901231288909912
1477713068.742218,47237,2.8272581100463867
1477713251.836352,47237,2.3564136028289795
1477713430.188458,47375,2.525646209716797
1477713600.469288,47518,2.1843101978302
1477713759.008303,47518,2.6425206661224365
1477713916.108768,47518,1.7937994003295898
1477714297.527167,47663,2.6479063034057617
1477714478.633106,47810,2.9754254817962646
1477714665.985693,47950,2.461909294128418
1477715036.898365,47950,2.2515921592712402
1477715220.795127,48123,2.6608188152313232
1477715561.269449,48262,2.3063008785247803
1477715830.674597,48402,2.519867420196533
1477715988.167576,48544,2.206176519393921
1477716147.993144,48544,2.609370708465576
1477716302.00549,48685,2.5353479385375977
1477716458.934703,48685,2.8900535106658936
1477716612.536159,48826,2.573963165283203
1477716789.839322,48826,2.62644624710083
1477716943.370708,48970,1.8738346099853516
1477717098.847595,48970,3.4346489906311035
1477717250.833048,49116,2.6793618202209473
1477717408.601007,49116,2.4587323665618896
1477717568.779457,49261,1.9466943740844727
1477717770.084592,49261,2.8967087268829346
1477717971.432703,49400,2.3948745727539062
1477718297.458088,49400,2.2709150314331055
1477718503.245352,49680,2.1773276329040527
1477718657.232254,49680,2.8493165969848633
1477718816.921389,49817,1.7365806102752686
1477718975.125832,49817,2.2955570220947266
1477719148.491091,49959,2.789271831512451
1477719292.978045,50106,2.527012348175049
1477719431.235458,50106,2.2112953662872314
1477719580.446536,50251,2.0135700702667236
1477719719.445327,50251,1.9322509765625
1477719854.246183,50251,1.9770755767822266
1477719986.57035,50395,2.2747607231140137
1477720119.561499,50395,2.1135661602020264
1477720254.923376,50539,2.7056427001953125
1477720386.254392,50539,2.45633602142334
1477720519.635629,50680,3.0736961364746094
1477720652.675146,50680,2.321699619293213
1477720784.737209,50824,2.575845718383789
1477720930.628266,50824,1.934093713760376
1477721085.13879,50966,2.777517795562744
1477721237.617684,50966,2.2868552207946777
1477721483.265452,51106,2.5402474403381348
1477721639.412289,51106,1.6831235885620117
1477721789.520388,51243,2.8781232833862305
1477721936.840236,51243,2.271038055419922
1477722244.086702,51385,2.0729598999023438
1477722382.251893,51528,2.7340023517608643
1477722523.011661,51528,2.0331053733825684
1477722661.655194,51669,2.5066630840301514
1477722801.346808,51669,2.8550405502319336
1477722941.553421,51812,2.7947633266448975
1477723080.314883,51812,2.5370969772338867
1477723227.229686,51957,2.2084622383117676
1477723365.996891,51957,1.9462969303131104
1477723502.093628,52100,2.0046257972717285
1477723645.62259,52100,2.6056294441223145
1477723790.775924,52243,2.255458354949951
1477723931.886745,52243,2.792689561843872
1477724072.68796,52387,2.6143627166748047
1477724213.965076,52387,3.2881784439086914
1477724350.41019,52387,2.4488446712493896
1477724492.749946,52527,2.6619503498077393
1477724646.058679,52527,2.046001434326172
1477724791.421847,52669,2.99226713180542
1477724956.451507,52669,2.4209084510803223
1477725124.2342,52811,2.779188394546509
1477725267.175265,52951,1.7268339395523071
1477725402.996433,52951,3.0547196865081787
1477725545.123758,52951,2.278831720352173
1477725683.332424,53094,2.510350227355957
1477725817.734906,53094,2.1304569244384766
1477725950.904881,53237,2.8468034267425537
1477726083.740567,53237,2.065516948699951
1477726216.609892,53378,2.619051933288574
1477726350.792322,53378,3.0191774368286133
1477726483.732888,53378,2.9083104133605957
1477726616.927383,53524,2.681551456451416
1477726749.538579,53524,2.268519401550293
1477726882.299367,53670,1.9362845420837402
1477727015.225451,53670,2.0921881198883057
1477727148.088271,53821,2.6550638675689697
1477727281.512435,53821,2.2543411254882812
1477727414.522422,53965,2.9002344608306885
1477727547.243203,53965,2.7643253803253174
1477727682.378215,54114,3.41050124168396
1477727819.601932,54114,2.5570759773254395
1477727951.930668,54114,2.7992546558380127
1477728085.475766,54264,2.1251964569091797
1477728217.100084,54264,3.092099666595459
1477728348.857975,54264,2.4880356788635254
1477728481.644857,54414,2.8711659908294678
1477728614.833827,54414,1.7785470485687256
1477728750.5668,54561,3.1417346000671387
1477728883.353979,54561,2.3119912147521973
1477729018.162449,54711,2.5980911254882812
1477729150.522539,54711,2.244304656982422
1477729282.601842,54859,2.876986503601074
1477729415.113362,54859,2.210846185684204
1477729547.315497,55007,2.6305811405181885
1477729679.814765,55007,3.127331256866455
1477729812.843618,55007,2.956810474395752
1477729945.985001,55157,2.780649185180664
1477730087.225381,55157,2.3125009536743164
1477730230.343289,55307,1.9998090267181396
1477730379.121704,55457,2.133301019668579
1477730513.292263,55457,2.7094507217407227
1477730656.368529,55457,2.297046184539795
1477730803.092137,55607,2.991548538208008
1477730941.974167,55607,2.8085272312164307
1477731076.855911,55607,3.4112045764923096
1477731210.62429,55757,2.589381694793701
1477731344.882909,55757,2.905705213546753
1477731482.472876,55906,2.2166829109191895
1477731618.129977,55906,3.1873724460601807
1477731755.927164,56057,2.5598487854003906
1477731894.253305,56206,2.8510096073150635
1477732036.770627,56206,1.7962849140167236
1477732173.820151,56352,3.2388839721679688
1477732316.529097,56352,2.3477988243103027
1477732455.232713,56352,2.598323106765747
1477732591.824357,56500,2.2567358016967773
1477732728.562394,56500,3.0849759578704834
1477732873.301889,56647,2.1796932220458984
1477733021.184428,56647,2.6806674003601074
1477733169.241723,56791,3.158600330352783
1477733303.703261,56791,2.988955020904541
1477733442.730015,56939,2.7695796489715576
1477733581.573304,56939,2.3304731845855713
1477733719.048182,57088,2.041501522064209
1477733858.252258,57088,2.203946590423584
1477733997.852027,57235,2.7678565979003906
1477734139.903795,57235,2.3235483169555664
1477734285.714547,57383,2.883103609085083
1477734423.96452,57383,2.8542158603668213
1477734561.351827,57528,3.4711742401123047
1477734716.470578,57528,2.5616352558135986
1477734870.907929,57528,2.8721351623535156
1477735049.433263,57671,2.1869752407073975
1477735191.882803,57803,3.1552319526672363
1477735333.253199,57803,2.6095595359802246
1477735493.632625,57803,2.9429550170898438
1477735642.372942,57950,1.8249380588531494
1477735784.999999,57950,3.255300521850586
1477735926.534816,58093,2.35665225982666
1477736072.725952,58093,2.6336772441864014
1477736215.561282,58242,2.2360262870788574
1477736356.536058,58242,3.088164806365967
1477736507.941577,58388,2.2166543006896973
1477736640.683015,58388,2.7750465869903564
1477736798.014064,58540,3.116145133972168
1477736938.999656,58540,3.0144882202148438
1477737090.029249,58690,2.858929395675659
1477737221.86812,58690,2.317103624343872
1477737376.125928,58837,2.041966438293457
1477737526.865619,58837,2.207064151763916
1477737676.371108,58987,2.8015475273132324
1477737825.437327,58987,2.3207156658172607
1477737972.302492,59135,3.0422186851501465
1477738103.390652,59135,2.901165008544922
1477738256.290233,59285,3.5604207515716553
1477738390.100872,59285,2.5782275199890137
1477738538.497946,59438,2.8861916065216064
1477738694.368795,59438,2.265892744064331
1477738844.309255,59588,3.2745728492736816
1477738975.611899,59588,2.5799996852874756
1477739106.228646,59739,2.9382357597351074
1477739237.591375,59739,1.878607988357544
1477739535.517758,59890,2.3504221439361572
1477739687.545533,59890,2.735139846801758
1477739838.310594,60040,2.2821452617645264
1477739979.108509,60197,3.1422924995422363
1477740109.888689,60197,2.1419012546539307
1477740261.730225,60197,2.7062623500823975
1477740413.226962,60347,3.1579978466033936
1477740563.334983,60347,3.0353105068206787
1477740712.899625,60500,2.8424460887908936
1477740863.803497,60500,2.337313413619995
1477741010.030133,60650,2.101396083831787
1477741146.686356,60650,2.1739933490753174
1477741303.776774,60803,2.789964437484741
1477741456.311999,60803,2.3268449306488037
1477741600.454049,60943,2.9174957275390625
1477741750.060899,60943,2.9507641792297363
1477742036.9728,61090,2.677873134613037
1477742171.720518,61237,2.8569297790527344
1477742326.682346,61237,2.250025510787964
1477742488.710608,61384,3.2581403255462646
1477742641.529005,61384,2.6688716411590576
1477742788.705,61532,3.0028696060180664
1477742931.49519,61532,1.8338940143585205
1477743085.952141,61683,3.3873746395111084
1477743229.419501,61683,2.3509521484375
1477743365.352655,61831,2.69598126411438
1477743514.748284,61831,2.293466567993164
1477743647.497495,61980,3.220461368560791
1477743787.5769,61980,2.178863763809204
1477743931.073944,62129,2.7538578510284424
1477744088.949797,62129,3.194166898727417
1477744240.431458,62277,3.0338215827941895
1477744378.411448,62277,2.8513450622558594
1477744675.308554,62428,2.0731985569000244
1477744830.151285,62576,2.2084715366363525
1477744992.7148,62576,2.841046094894409
1477745144.716736,62720,2.3495137691497803
1477745279.113165,62720,3.051769495010376
1477745423.755422,62720,2.9934561252593994
1477745576.366738,62864,3.696317672729492
1477745713.089477,62864,2.6252267360687256
1477745849.891284,63015,2.9206905364990234
1477745985.294286,63015,2.2871274948120117
1477746144.779531,63165,3.3304965496063232
1477746298.548218,63317,2.732205390930176
1477746452.190477,63317,2.986665964126587
1477746590.829229,63317,1.8704231977462769
1477746736.440398,63469,3.3813822269439697
1477746867.417846,63469,2.400339126586914
1477746998.341376,63623,2.7569191455841064
1477747151.796273,63623,2.2368319034576416
1477747282.986567,63623,3.302941083908081
1477747427.2879,63773,2.2134315967559814
1477747582.859159,63928,2.7705719470977783
1477747740.177282,63928,3.2731568813323975
1477747901.206385,64082,3.026700496673584
1477748065.776606,64082,2.9257683753967285
1477748223.947753,64209,2.3412222862243652
1477748395.959012,64209,2.120006561279297
1477748547.140092,64357,2.2435076236724854
1477748700.290762,64357,2.893108606338501
1477748851.157991,64505,2.3016107082366943
1477749006.573441,64657,3.0891273021698
1477749159.901717,64657,2.9860544204711914
1477749311.86698,64807,3.747361898422241
1477749450.475952,64807,2.628059148788452
1477749598.281842,64807,2.983593225479126
1477749749.825723,64954,2.2349658012390137
1477749910.176052,64954,3.3226218223571777
1477750078.00657,65098,2.6717333793640137
1477750232.078399,65098,2.998032569885254
1477750385.430099,65244,1.8473742008209229
1477750533.209874,65244,3.403930425643921
1477750666.520008,65393,2.379755973815918
1477750802.289472,65393,2.7382545471191406
1477750955.110374,65547,2.2712535858154297
1477751086.871765,65547,3.325068473815918
1477751374.108807,65851,2.755802631378174
1477751529.26644,65851,3.2590227127075195
1477751681.799757,66002,2.9521138668060303
1477751833.364377,66002,2.853724956512451
1477751966.376776,66156,2.3503410816192627
1477752272.104019,66156,2.219301462173462
1477752407.092914,66309,2.866659164428711
1477752553.79324,66309,2.2543954849243164
1477752686.087092,66462,2.9928641319274902
1477752829.1735,66462,3.005023956298828
1477752985.90488,66612,3.6753673553466797
1477753136.556256,66612,2.6129794120788574
1477753285.358497,66767,3.0117788314819336
1477753437.654172,66767,2.2273032665252686
1477753575.742939,66924,3.315730333328247
1477753723.744713,66924,2.7401602268218994
1477753875.791746,67074,2.98256778717041
1477754028.466457,67074,1.8079906702041626
1477754159.491126,67227,3.4422590732574463
1477754297.855773,67227,2.363635301589966
1477754446.535719,67227,2.794283151626587
1477754585.798997,67377,2.2840981483459473
1477754737.537983,67532,3.3865268230438232
1477754878.029643,67532,2.205033302307129
1477755030.470301,67683,2.726445436477661
1477755173.745838,67683,3.1893038749694824
1477755324.836177,67837,2.9802794456481934
1477755474.581195,67837,2.9546852111816406
1477755626.302111,67837,2.3484280109405518
1477755779.082788,67986,2.123049020767212
1477755931.393926,68138,2.2335424423217773
1477756067.818951,68138,2.7793331146240234
1477756221.447573,68292,2.2713232040405273
1477756379.073828,68292,2.9538323879241943
1477756531.928957,68443,3.017049789428711
1477756681.349611,68443,3.6736583709716797
1477756830.929573,68598,2.62558650970459
1477756997.04596,68598,2.962836980819702
1477757178.103384,68747,2.2467479705810547
1477757475.591866,68747,3.3967525959014893
1477757711.80322,68878,2.746425151824951
1477757886.943497,68969,2.985750198364258
1477758098.56219,69099,1.8348169326782227
1477758307.121897,69099,3.462367296218872
1477758499.801501,69239,2.2841506004333496
1477758680.344184,69239,2.7772066593170166
1477758851.40363,69368,2.2585809230804443
1477759123.005686,69368,3.2970402240753174
1477759302.73302,69626,2.1821203231811523
1477759472.332404,69626,2.695711135864258
1477759644.727582,69755,3.2638700008392334
1477759814.692606,69906,2.935558557510376
1477759966.608483,69906,2.879775285720825
1477760137.45685,70055,2.3078625202178955
1477760308.22426,70055,2.146132469177246
1477760478.689659,70209,2.281130075454712
1477760655.321171,70209,2.829429864883423
1477760830.260304,70362,2.191894054412842
1477761004.706391,70513,3.1127352714538574
1477761167.844444,70513,3.0408437252044678
1477761338.869935,70666,3.8469412326812744
1477761508.772833,70666,2.56414794921875
1477761704.492718,70817,2.934328079223633
1477761876.311025,70817,2.2616214752197266
1477762048.055093,70946,3.4761128425598145
1477762217.810458,71097,2.7777962684631348
1477762384.326736,71097,3.021014451980591
1477762554.733367,71249,1.855510950088501
1477762739.22082,71249,3.4889039993286133
1477762907.195053,71391,2.3720598220825195
1477763077.520187,71391,2.8439297676086426
1477763245.828771,71544,2.2512898445129395
1477763414.961355,71700,3.326385736465454
1477763588.290115,71700,2.2640573978424072
1477763760.950068,71852,2.7482728958129883
1477763929.003856,71852,3.2461817264556885
1477764098.25766,72005,2.976900339126587
1477764268.224904,72005,2.9233791828155518
1477764436.020613,72155,2.359758138656616
1477764604.633908,72310,2.1948704719543457
1477764772.355754,72310,2.3413424491882324
1477764936.528391,72460,2.8050332069396973
1477765110.105143,72460,2.2286007404327393
1477765291.984131,72612,2.93530535697937
1477765468.86559,72612,3.009103298187256
1477765641.032745,72761,3.727638006210327
1477765797.989309,72912,2.5610761642456055
1477766136.306788,73064,2.2491939067840576
1477766305.345177,73064,3.4522716999053955
1477766464.894027,73219,2.7794203758239746
1477766616.698613,73219,3.027898073196411
1477766786.087183,73372,1.8472485542297363
1477766956.115309,73372,3.5241456031799316
1477767126.323965,73524,2.386314630508423
1477767298.524398,73675,2.8838627338409424
1477767624.542935,73829,3.4667060375213623
1477767795.282587,73829,2.2597804069519043
1477767957.602949,73979,2.838488817214966
1477768305.437963,74135,2.9403655529022217
1477768452.683087,74135,2.9158425331115723
1477768603.966847,74289,2.4254627227783203
1477768756.915988,74289,2.2117323875427246
1477768931.925269,74437,2.295538902282715
1477769101.229398,74585,2.846323013305664
1477769271.229363,74585,2.216052770614624
1477769440.77171,74733,3.095676898956299
1477769609.960738,74733,3.0979554653167725
1477769778.574672,74880,3.7210311889648438
1477769971.302742,74880,2.5640759468078613
1477770123.76024,75027,3.0367822647094727
1477770293.955121,75174,2.296550750732422
1477770447.174888,75174,3.5306084156036377
1477770599.033835,75320,2.644092082977295
1477770753.01991,75320,3.0499351024627686
1477770885.210333,75460,1.9180750846862793
1477771019.521158,75460,3.5781455039978027
1477771174.007824,75613,2.3564958572387695
1477771305.888502,75613,2.8503623008728027
1477771456.265515,75613,2.2821600437164307
1477771608.27669,75766,3.4588053226470947
1477771759.474757,75766,2.194683790206909
1477771910.100937,75921,2.8593578338623047
1477772040.684214,75921,3.1651008129119873
1477772191.541251,76076,2.8795056343078613
1477772322.080458,76076,2.8835535049438477
1477772474.603498,76228,2.5152199268341064
1477772626.545147,76228,2.180541515350342
1477772758.366348,76381,2.3851547241210938
1477772909.082205,76381,2.7873144149780273
1477773059.277168,76531,2.2562143802642822
1477773261.280018,76531,2.99743914604187
1477773404.637791,76673,3.0754597187042236
1477773559.550038,76673,3.8598053455352783
1477773711.282404,76801,2.643839120864868
1477773844.035775,76801,2.9305856227874756
1477773989.061209,76953,2.3021559715270996
1477774138.507829,76953,3.5242629051208496
1477774293.153502,77108,2.756972074508667
1477774444.024978,77108,3.0061845779418945
1477774728.460449,77263,1.856473684310913
1477774882.253482,77413,3.601436138153076
1477775091.404509,77413,2.461630344390869
1477775248.088259,77566,2.87929368019104
1477775434.041697,77712,2.2987208366394043
1477775593.53119,77712,3.5516843795776367
1477775751.903302,77846,2.1925809383392334
1477775890.008669,77846,2.8679358959198
1477776093.698898,77993,3.311171293258667
1477776371.890554,77993,2.878556728363037
1477776599.041827,78097,2.865842342376709
1477776737.809397,78178,2.508953332901001
1477776896.427368,78314,2.184299945831299
1477777099.728252,78314,2.294970750808716
1477777320.895895,78452,2.90981125831604
1477777475.394359,78452,2.2711868286132812
1477777628.91875,78562,2.932713031768799
1477777858.903158,78697,3.097280263900757
1477778064.357267,78697,3.7173397541046143
1477778215.910199,78797,2.534963846206665
1477778394.091086,78797,2.9609897136688232
1477778540.999269,78946,2.219158887863159
1477778700.477549,79083,3.613680362701416
1477778864.131831,79083,2.804952383041382
1477779012.05707,79226,3.068641424179077
1477779169.643501,79226,1.8606069087982178
1477779391.726294,79362,3.6117570400238037
1477779545.883437,79362,2.4459166526794434
1477779685.154328,79488,2.903825044631958
1477779818.156803,79488,2.4274652004241943
1477779968.867637,79634,3.597073793411255
1477780120.392125,79634,2.153684616088867
1477780269.92104,79781,2.8352432250976562
1477780550.802825,79781,2.9416213035583496
1477780712.84507,79927,2.919027805328369
1477780847.010402,80073,2.5313608646392822
1477780996.419724,80073,2.1492772102355957


==> plots/Cifar100/run_train,tag_Precision.csv <==
Wall time,Step,Value
1477599049.390918,100,0.0
1477599305.146129,200,0.015625
1477599523.602364,300,0.09375
1477599732.757129,400,0.078125
1477599951.653094,500,0.109375
1477600158.233873,600,0.09375
1477600369.038222,700,0.1015625
1477600588.221869,800,0.1171875
1477600814.697706,900,0.2109375
1477601049.929339,1000,0.1640625
1477601286.822854,1100,0.15625
1477601514.126775,1200,0.21875
1477601734.06725,1300,0.2109375
1477601959.903806,1400,0.21875
1477602174.311309,1500,0.296875
1477602394.063356,1600,0.2890625
1477602619.358739,1700,0.28125
1477602846.388556,1800,0.328125
1477603069.767944,1900,0.328125
1477603289.420064,2000,0.375
1477603504.819659,2100,0.3984375
1477603744.514881,2200,0.3984375
1477603968.817784,2300,0.390625
1477604186.145431,2400,0.375
1477604412.554086,2500,0.3984375
1477604631.666162,2600,0.4375
1477604855.045677,2700,0.3984375
1477605082.206294,2800,0.4609375
1477605299.863248,2900,0.40625
1477605525.146266,3000,0.46875
1477605743.704078,3100,0.5078125
1477605969.134838,3200,0.5703125
1477606191.183622,3300,0.4453125
1477606413.963697,3400,0.5390625
1477606634.232104,3500,0.53125
1477606858.452013,3600,0.5625
1477607078.107929,3700,0.453125
1477607289.894943,3800,0.578125
1477607510.947887,3900,0.5
1477607732.343628,4000,0.5234375
1477607957.922836,4100,0.5625
1477608190.936777,4200,0.6171875
1477608420.448722,4300,0.5546875
1477608645.212631,4400,0.5390625
1477608880.629202,4500,0.5390625
1477609107.180002,4600,0.546875
1477609332.660777,4700,0.578125
1477609559.377662,4800,0.5546875
1477609793.588514,4900,0.5390625
1477610016.512374,5000,0.6015625
1477610244.757791,5100,0.546875
1477610481.381223,5200,0.578125
1477610736.704799,5300,0.53125
1477610988.719375,5400,0.5546875
1477611225.469922,5500,0.5546875
1477611457.531979,5600,0.671875
1477611695.367571,5700,0.5859375
1477611925.209315,5800,0.546875
1477612156.456517,5900,0.5546875
1477612399.720091,6000,0.609375
1477612635.184549,6100,0.6015625
1477612870.156828,6200,0.65625
1477613100.223506,6300,0.640625
1477613332.420519,6400,0.6015625
1477613570.716648,6500,0.6640625
1477613803.967858,6600,0.578125
1477614042.996659,6700,0.5859375
1477614284.103242,6800,0.5859375
1477614527.474991,6900,0.5546875
1477614747.728624,7000,0.578125
1477614976.419231,7100,0.53125
1477615205.222082,7200,0.6875
1477615432.96066,7300,0.65625
1477615657.212078,7400,0.6015625
1477615883.21359,7500,0.6171875
1477616120.585785,7600,0.671875
1477616378.714915,7700,0.5546875
1477616604.281762,7800,0.59375
1477616830.874241,7900,0.7265625
1477617062.588374,8000,0.6328125
1477617295.027395,8100,0.671875
1477617521.107342,8200,0.7109375
1477617755.978147,8300,0.703125
1477617984.461481,8400,0.6796875
1477618215.231321,8500,0.671875
1477618448.950146,8600,0.640625
1477618676.416579,8700,0.625
1477618911.515567,8800,0.7109375
1477619137.580606,8900,0.6328125
1477619374.310298,9000,0.6953125
1477619607.305527,9100,0.7265625
1477619837.196351,9200,0.6640625
1477620066.751196,9300,0.7578125
1477620294.963935,9400,0.71875
1477620524.964483,9500,0.7265625
1477620755.385299,9600,0.6640625
1477620984.873932,9700,0.6796875
1477621213.456907,9800,0.6171875
1477621450.153525,9900,0.640625
1477621688.265866,10000,0.671875
1477621918.211233,10100,0.703125
1477622146.506547,10200,0.6875
1477622371.855416,10300,0.6484375
1477622644.188588,10400,0.734375
1477622870.917628,10500,0.703125
1477623104.944229,10600,0.6171875
1477623331.778733,10700,0.65625
1477623584.379987,10800,0.6953125
1477623811.258604,10900,0.7265625
1477624024.69861,11000,0.7109375
1477624250.691992,11100,0.7421875
1477624486.698924,11200,0.7265625
1477624704.452602,11300,0.71875
1477624925.838663,11400,0.7265625
1477625151.723985,11500,0.6875
1477625371.372311,11600,0.6328125
1477625600.552048,11700,0.6796875
1477625832.005626,11800,0.71875
1477626052.753469,11900,0.59375
1477626269.762348,12000,0.7265625
1477626493.565381,12100,0.671875
1477626727.714069,12200,0.6796875
1477626961.842272,12300,0.6640625
1477627183.732849,12400,0.7578125
1477627410.112123,12500,0.71875
1477627642.204658,12600,0.8046875
1477627884.355338,12700,0.71875
1477628121.87362,12800,0.75
1477628356.154647,12900,0.6796875
1477628585.951191,13000,0.765625
1477628825.57744,13100,0.7421875
1477629048.69773,13200,0.6953125
1477629262.946411,13300,0.6875
1477629490.247261,13400,0.703125
1477629707.913262,13500,0.6953125
1477630048.176668,13569,0.7421875
1477630271.998794,13669,0.671875
1477630498.642934,13769,0.7578125
1477630725.663668,13869,0.6875
1477630934.284497,13969,0.734375
1477631160.238453,14069,0.6640625
1477631380.765253,14169,0.6640625
1477631591.851846,14269,0.7578125
1477631817.245261,14369,0.7109375
1477632040.258549,14469,0.6640625
1477632254.739741,14569,0.703125
1477632476.794771,14669,0.6640625
1477632698.557909,14769,0.6953125
1477632911.12936,14869,0.6796875
1477633137.828133,14969,0.6875
1477633358.029266,15069,0.578125
1477633578.746304,15169,0.65625
1477633804.001221,15269,0.7109375
1477634016.987842,15369,0.7265625
1477634238.248249,15469,0.71875
1477634458.972217,15569,0.640625
1477634681.484387,15669,0.7421875
1477634902.298842,15769,0.7421875
1477635120.33388,15869,0.7265625
1477635335.237191,15969,0.734375
1477635557.500569,16069,0.6484375
1477635779.016181,16169,0.6796875
1477636009.259509,16269,0.7265625
1477636232.472176,16369,0.7421875
1477636448.999846,16469,0.7421875
1477636668.293039,16569,0.6875
1477636889.13772,16669,0.7109375
1477637104.361029,16769,0.6875
1477637325.428124,16869,0.6796875
1477637549.273367,16969,0.734375
1477637758.204088,17069,0.703125
1477637990.848805,17169,0.7421875
1477638202.272905,17269,0.734375
1477638420.235588,17369,0.7109375
1477638641.629821,17469,0.7734375
1477638861.593705,17569,0.6875
1477639085.213752,17669,0.8359375
1477639305.119043,17769,0.7421875
1477639522.655953,17869,0.7421875
1477639739.437594,17969,0.7578125
1477639958.862271,18069,0.703125
1477640172.877199,18169,0.7265625
1477640390.26477,18269,0.7109375
1477640601.955712,18369,0.671875
1477640846.046157,18469,0.7421875
1477641055.561446,18569,0.7265625
1477641280.538207,18669,0.71875
1477641491.259663,18769,0.7109375
1477641716.658422,18869,0.765625
1477641941.821464,18969,0.625
1477642158.030615,19069,0.7421875
1477642376.876108,19169,0.75
1477642597.988553,19269,0.6953125
1477642812.315306,19369,0.6875
1477643034.179775,19469,0.7265625
1477643261.286311,19569,0.75
1477643473.761404,19669,0.765625
1477643702.742127,19769,0.8046875
1477643912.517247,19869,0.671875
1477644139.01305,19969,0.7421875
1477644356.033319,20069,0.6953125
1477644572.139041,20169,0.8046875
1477644795.986524,20269,0.7421875
1477645005.585965,20369,0.703125
1477645231.254429,20469,0.6875
1477645446.509484,20569,0.75
1477645666.81553,20669,0.734375
1477645887.685734,20769,0.734375
1477646102.44084,20869,0.734375
1477646321.005521,20969,0.6875
1477646544.817354,21069,0.8125
1477646756.244191,21169,0.7421875
1477646973.792843,21269,0.7734375
1477647192.088004,21369,0.765625
1477647405.736794,21469,0.7578125
1477647631.797436,21569,0.734375
1477647849.51935,21669,0.78125
1477648065.254473,21769,0.7578125
1477648290.783607,21869,0.7734375
1477648506.537608,21969,0.703125
1477648737.15642,22069,0.7890625
1477648960.80762,22169,0.6953125
1477649188.017623,22269,0.8046875
1477649413.100626,22369,0.8046875
1477649644.498286,22469,0.765625
1477649858.986951,22569,0.703125
1477650081.570485,22669,0.765625
1477650299.777316,22769,0.8359375
1477650518.949559,22869,0.7421875
1477650741.270349,22969,0.734375
1477650967.521566,23069,0.78125
1477651184.303857,23169,0.75
1477651408.687152,23269,0.7734375
1477651627.77504,23369,0.765625
1477651850.846418,23469,0.78125
1477652074.772279,23569,0.7109375
1477652286.745004,23669,0.6953125
1477652510.999269,23769,0.7265625
1477652733.242436,23869,0.78125
1477652946.792741,23969,0.765625
1477653169.712278,24069,0.734375
1477653383.581253,24169,0.71875
1477653604.777529,24269,0.78125
1477653821.715967,24369,0.6875
1477654033.359036,24469,0.7734375
1477654261.19223,24569,0.8203125
1477654478.484289,24669,0.75
1477654699.404341,24769,0.75
1477654920.095245,24869,0.765625
1477655140.73865,24969,0.75
1477655362.692689,25069,0.78125
1477655583.898931,25169,0.7890625
1477655801.033935,25269,0.75
1477656019.805523,25369,0.7109375
1477656244.193816,25469,0.75
1477656466.417543,25569,0.7421875
1477656686.259014,25669,0.7578125
1477657043.500469,25808,0.7734375
1477657246.319129,25908,0.7890625
1477657438.545599,26008,0.796875
1477657749.339707,26111,0.78125
1477657956.88211,26211,0.7578125
1477658166.970777,26311,0.7265625
1477658375.54811,26411,0.7109375
1477658589.160792,26511,0.7421875
1477658841.575845,26611,0.65625
1477659052.403692,26711,0.78125
1477659260.452119,26811,0.7578125
1477659542.967184,26911,0.796875
1477659790.474777,27011,0.7734375
1477659996.716732,27111,0.7890625
1477660198.050062,27211,0.765625
1477660400.498217,27311,0.75
1477660604.556762,27411,0.6953125
1477660805.550976,27511,0.7265625
1477661014.754153,27611,0.7890625
1477661217.300848,27711,0.796875
1477661421.836941,27811,0.7265625
1477661631.506551,27911,0.796875
1477661841.288722,28011,0.734375
1477662044.060918,28111,0.7734375
1477662256.544271,28211,0.75
1477662468.546906,28311,0.78125
1477662667.247792,28411,0.75
1477662867.339107,28511,0.7265625
1477663067.346118,28611,0.7578125
1477663277.304486,28711,0.6484375
1477663478.030441,28811,0.75
1477663672.796268,28911,0.7890625
1477663873.167557,29011,0.7421875
1477664081.247892,29111,0.6796875
1477664281.571912,29211,0.7734375
1477664487.045668,29311,0.78125
1477664708.165833,29411,0.828125
1477664920.064066,29511,0.6875
1477665119.14846,29611,0.734375
1477665335.82923,29711,0.78125
1477665541.469968,29811,0.7109375
1477665745.763571,29911,0.7421875
1477665938.501496,30011,0.796875
1477666130.173671,30111,0.8359375
1477666329.30225,30211,0.890625
1477666527.702155,30311,0.8984375
1477666727.403953,30411,0.8671875
1477666921.761395,30511,0.90625
1477667126.143767,30611,0.921875
1477667416.190947,30711,0.953125
1477667651.354089,30811,0.9296875
1477667894.896784,30911,0.9296875
1477668156.019409,31011,0.9375
1477668376.18547,31111,0.9453125
1477668615.851744,31211,0.9375
1477668834.870035,31311,0.9609375
1477669069.375014,31411,0.9765625
1477669302.368097,31511,0.984375
1477669561.809018,31611,0.96875
1477669904.872632,31711,0.96875
1477670202.324611,31811,0.9609375
1477670464.700721,31911,0.9921875
1477670928.770407,32011,0.96875
1477671196.099903,32111,0.96875
1477671425.950118,32211,0.9453125
1477671640.586602,32311,0.984375
1477671853.606181,32411,0.9921875
1477672057.149247,32511,0.9609375
1477672253.659855,32611,0.984375
1477672462.759961,32711,0.984375
1477673202.414495,32850,0.96875
1477673433.59569,32950,0.984375
1477673661.495634,33050,0.953125
1477673903.00744,33150,0.9921875
1477674155.533469,33250,0.984375
1477674381.933272,33350,0.9765625
1477674604.388601,33450,0.984375
1477674865.245887,33550,1.0
1477675149.120824,33650,0.984375
1477675394.801154,33750,0.9765625
1477675659.038157,33850,1.0
1477675887.539804,33950,0.984375
1477676110.894912,34050,0.9765625
1477676339.3171,34150,0.984375
1477676565.918503,34250,0.9609375
1477676789.386283,34350,1.0
1477677022.813667,34450,0.984375
1477677245.684682,34550,0.984375
1477677468.552067,34650,0.9921875
1477677694.597308,34750,0.9921875
1477677908.588735,34850,0.9921875
1477678150.76022,34950,0.984375
1477678398.261979,35050,1.0
1477678618.64307,35150,1.0
1477678845.736811,35250,0.9921875
1477679081.151806,35350,0.9921875
1477679305.544007,35450,0.9921875
1477679575.339706,35550,1.0
1477679810.402167,35650,0.984375
1477680037.89358,35750,1.0
1477680268.710853,35850,0.9765625
1477680497.413463,35950,1.0
1477680722.297913,36050,1.0
1477680946.891627,36150,0.9765625
1477681168.031541,36250,0.984375
1477681393.671777,36350,0.984375
1477681629.146551,36450,0.96875
1477681868.316722,36550,0.984375
1477682097.67382,36650,1.0
1477682331.019381,36750,0.9921875
1477682562.892216,36850,1.0
1477682794.591044,36950,0.96875
1477683030.25009,37050,0.9921875
1477683272.474378,37150,1.0
1477683542.001228,37250,0.984375
1477683822.386693,37350,0.9921875
1477684093.821813,37450,0.984375
1477684341.321259,37550,1.0
1477684586.967532,37650,0.9921875
1477684821.177164,37750,0.9765625
1477685055.70329,37850,1.0
1477685298.427947,37950,0.96875
1477685591.03764,38050,0.9921875
1477685830.483571,38150,0.9921875
1477686068.077858,38250,0.96875
1477686442.12634,38350,0.9765625
1477686769.462879,38450,0.96875
1477687055.038359,38550,0.9765625
1477687393.900339,38650,0.9921875
1477687701.558328,38750,0.96875
1477688072.718108,38850,0.9921875
1477688491.787405,38950,0.9921875
1477689007.678081,39050,0.984375
1477689510.672993,39150,0.9921875
1477690084.883476,39250,0.984375
1477690464.786847,39350,0.9765625
1477690827.540652,39450,0.9765625
1477691447.696078,39550,0.984375
1477692183.797053,39650,0.9921875
1477692749.465052,39750,1.0
1477693382.163661,39850,0.9921875
1477693858.299907,39950,0.9765625
1477694334.761619,40050,0.9921875
1477694641.84721,40150,0.9921875
1477694925.15184,40250,0.984375
1477695185.164534,40350,0.9609375
1477695481.036784,40450,0.9921875
1477695711.827315,40550,0.9921875
1477695933.374472,40650,1.0
1477696152.918356,40750,0.9921875
1477696372.331755,40850,0.9921875
1477696584.344416,40950,0.9921875
1477696828.477434,41050,0.984375
1477697081.117346,41150,0.9765625
1477697345.864597,41250,0.984375
1477697594.47982,41350,0.9765625
1477697864.013824,41450,0.984375
1477698265.996725,41550,0.9921875
1477698525.415967,41650,0.96875
1477698766.825801,41750,0.9921875
1477699033.701358,41850,0.984375
1477699263.864614,41950,1.0
1477699492.730969,42050,0.96875
1477699723.777949,42150,0.9765625
1477699956.852504,42250,0.953125
1477700200.462917,42350,0.9765625
1477700443.351025,42450,0.984375
1477700715.156506,42550,0.96875
1477700957.958422,42650,0.984375
1477701273.160721,42750,0.96875
1477701503.529447,42850,0.9765625
1477701819.857836,42950,1.0
1477702243.756558,43050,1.0
1477702466.410747,43150,1.0
1477702683.922527,43250,0.984375
1477702905.277091,43350,0.9921875
1477703119.094415,43450,0.953125
1477703338.813028,43550,1.0
1477703559.906614,43650,0.9765625
1477703779.576523,43750,0.984375
1477703998.59257,43850,0.984375
1477704215.969816,43950,0.9765625
1477704428.12564,44050,1.0
1477704663.06254,44150,0.9765625
1477704885.507132,44250,0.984375
1477705114.832867,44350,0.9765625
1477705345.980268,44450,0.96875
1477705584.96353,44550,0.9765625
1477705876.497522,44650,0.984375
1477706150.572123,44750,0.984375
1477706387.758958,44850,0.984375
1477706826.434691,44950,0.9765625
1477707155.868741,45050,0.9921875
1477707701.26548,45150,0.984375
1477708105.994823,45250,0.9921875
1477708357.949138,45350,0.984375
1477708588.894762,45450,0.9921875
1477708805.503677,45550,1.0
1477709018.912809,45650,0.984375
1477709238.309671,45750,0.9765625
1477709464.114448,45850,0.9609375
1477709692.162914,45950,0.9921875
1477709910.153404,46050,0.96875
1477710128.302986,46150,0.9765625
1477710365.356139,46250,1.0
1477710609.222969,46350,0.984375
1477710908.516479,46450,0.9765625
1477711276.791418,46550,0.9921875
1477711510.248291,46650,0.984375
1477711736.274046,46750,0.984375
1477711966.34049,46850,0.9921875
1477712213.64819,46950,0.984375
1477712451.200212,47050,0.96875
1477712679.317954,47150,0.9921875
1477712908.16086,47250,0.9921875
1477713123.921428,47350,0.9921875
1477713341.95169,47450,0.984375
1477713540.857047,47550,0.9765625
1477713753.192201,47650,0.9765625
1477713945.884725,47750,0.9921875
1477714165.893957,47850,0.9765625
1477714376.858503,47950,0.984375
1477714590.002463,48050,0.984375
1477715029.883285,48150,0.984375
1477715252.770685,48250,0.984375
1477715462.83083,48350,0.9765625
1477715680.395907,48450,0.984375
1477715889.868104,48550,0.9609375
1477716109.924659,48650,0.984375
1477716317.191007,48750,0.9921875
1477716532.586914,48850,0.984375
1477716738.691768,48950,0.984375
1477716943.377547,49050,0.9921875
1477717145.070422,49150,0.9921875
1477717350.809463,49250,0.9921875
1477717572.735158,49350,0.9765625
1477717775.675716,49450,0.9921875
1477717999.016157,49550,0.9765625
1477718215.166713,49650,0.9765625
1477718435.138985,49750,0.96875
1477718650.845123,49850,0.96875
1477718858.502183,49950,0.984375
1477719065.817894,50050,1.0
1477719266.665739,50150,1.0
1477719475.806911,50250,0.9921875
1477719686.559833,50350,1.0
1477719892.40237,50450,1.0
1477720104.395047,50550,1.0
1477720315.306292,50650,1.0
1477720526.58708,50750,1.0
1477720733.094699,50850,1.0
1477720947.598315,50950,1.0
1477721158.495635,51050,1.0
1477721368.893882,51150,1.0
1477721591.946824,51250,1.0
1477721806.907146,51350,0.9921875
1477722008.538139,51450,1.0
1477722226.844186,51550,1.0
1477722436.166177,51650,1.0
1477722649.399895,51750,1.0
1477722855.834982,51850,1.0
1477723063.498971,51950,1.0
1477723273.664891,52050,1.0
1477723481.155808,52150,1.0
1477723690.378518,52250,1.0
1477723903.919637,52350,1.0
1477724114.232668,52450,1.0
1477724322.439051,52550,1.0
1477724539.383631,52650,1.0
1477724745.547458,52750,1.0
1477724960.899672,52850,1.0
1477725175.157435,52950,1.0
1477725385.166012,53050,0.9921875
1477725595.583243,53150,1.0
1477725805.633082,53250,1.0
1477726014.334475,53350,1.0
1477726226.023862,53450,1.0
1477726431.914918,53550,1.0
1477726638.961845,53650,1.0
1477726831.261793,53750,1.0
1477727037.709148,53850,1.0
1477727244.391978,53950,1.0
1477727450.319126,54050,1.0
1477727650.07347,54150,1.0
1477727851.31273,54250,1.0
1477728051.45651,54350,0.9921875
1477728256.404654,54450,1.0
1477728456.0366,54550,1.0
1477728656.348099,54650,1.0
1477728856.181665,54750,1.0
1477729057.611966,54850,0.9921875
1477729265.708305,54950,1.0
1477729464.988677,55050,1.0
1477729664.178575,55150,1.0
1477729863.616865,55250,1.0
1477730063.335004,55350,1.0
1477730263.828545,55450,1.0
1477730463.893526,55550,1.0
1477730663.776765,55650,1.0
1477730864.68819,55750,1.0
1477731065.377421,55850,1.0
1477731261.826295,55950,1.0
1477731464.703189,56050,1.0
1477731665.797494,56150,1.0
1477731872.660407,56250,1.0
1477732071.925393,56350,1.0
1477732276.47929,56450,1.0
1477732483.374073,56550,1.0
1477732683.822589,56650,1.0
1477732892.953585,56750,1.0
1477733098.273236,56850,1.0
1477733299.096857,56950,1.0
1477733497.512952,57050,1.0
1477733705.288268,57150,1.0
1477733906.950116,57250,1.0
1477734109.43557,57350,1.0
1477734319.600608,57450,1.0
1477734521.257438,57550,1.0
1477734733.866413,57650,1.0
1477734947.814666,57750,1.0
1477735172.559258,57850,0.9921875
1477735377.297703,57950,1.0
1477735591.091262,58050,1.0
1477735788.367405,58150,1.0
1477735993.81667,58250,1.0
1477736201.899931,58350,1.0
1477736397.001618,58450,1.0
1477736598.151006,58550,1.0
1477736802.159771,58650,1.0
1477737002.07525,58750,1.0
1477737203.913634,58850,1.0
1477737407.139947,58950,1.0
1477737606.663249,59050,1.0
1477737815.55898,59150,1.0
1477738010.696296,59250,1.0
1477738202.178608,59350,1.0
1477738407.156328,59450,0.9921875
1477738602.425803,59550,1.0
1477738800.911839,59650,1.0
1477739000.894337,59750,1.0
1477739195.879196,59850,1.0
1477739400.24594,59950,1.0
1477739595.928784,60050,1.0
1477739787.946621,60150,1.0
1477739978.743043,60250,1.0
1477740185.053751,60350,1.0
1477740381.522869,60450,1.0
1477740582.002324,60550,1.0
1477740777.33974,60650,1.0
1477740972.079629,60750,1.0
1477741173.309071,60850,1.0
1477741389.987007,60950,1.0
1477741591.095544,61050,1.0
1477741800.607024,61150,0.9921875
1477742005.171117,61250,1.0
1477742209.234358,61350,1.0
1477742409.310556,61450,1.0
1477742612.525285,61550,1.0
1477742810.482021,61650,1.0
1477743015.181454,61750,1.0
1477743218.875171,61850,1.0
1477743419.964004,61950,1.0
1477743616.615904,62050,1.0
1477743817.828897,62150,1.0
1477744024.661635,62250,1.0
1477744223.806107,62350,1.0
1477744420.336861,62450,1.0
1477744623.739501,62550,1.0
1477744823.877657,62650,1.0
1477745047.222735,62750,1.0
1477745250.342773,62850,1.0
1477745446.852633,62950,0.9921875
1477745649.578902,63050,1.0
1477745849.171156,63150,1.0
1477746045.944597,63250,1.0
1477746240.972093,63350,1.0
1477746440.822874,63450,1.0
1477746634.79776,63550,1.0
1477746832.993524,63650,1.0
1477747028.78246,63750,0.9921875
1477747223.907615,63850,1.0
1477747418.521606,63950,0.9921875
1477747614.108464,64050,1.0
1477747844.837903,64150,1.0
1477748063.511368,64250,1.0
1477748262.890273,64350,1.0
1477748468.450287,64450,1.0
1477748665.947266,64550,1.0
1477748864.581953,64650,1.0
1477749064.698187,64750,1.0
1477749262.699464,64850,1.0
1477749467.151225,64950,1.0
1477749683.176778,65050,1.0
1477749883.591978,65150,1.0
1477750088.926745,65250,1.0
1477750292.157526,65350,1.0
1477750487.886602,65450,1.0
1477750683.909426,65550,1.0
1477750883.654336,65650,1.0
1477751077.911487,65750,1.0
1477751275.593486,65850,1.0
1477751472.816387,65950,1.0
1477751670.897381,66050,1.0
1477751864.207173,66150,1.0
1477752064.67881,66250,1.0
1477752260.339228,66350,1.0
1477752455.142467,66450,1.0
1477752655.455986,66550,1.0
1477752849.84717,66650,1.0
1477753045.219912,66750,1.0
1477753236.280024,66850,1.0
1477753431.158597,66950,1.0
1477753626.24838,67050,1.0
1477753826.174884,67150,1.0
1477754021.389357,67250,1.0
1477754226.075635,67350,1.0
1477754421.701301,67450,1.0
1477754613.395374,67550,1.0
1477754812.749847,67650,1.0
1477755007.440574,67750,1.0
1477755207.340585,67850,1.0
1477755403.812508,67950,1.0
1477755604.563184,68050,1.0
1477755800.533988,68150,1.0
1477755995.232851,68250,1.0
1477756189.480649,68350,1.0
1477756390.455048,68450,0.9921875
1477756585.614033,68550,0.9921875
1477756785.833443,68650,1.0
1477756983.821047,68750,1.0
1477757180.494425,68850,1.0
1477757531.508018,68950,1.0
1477757776.780134,69050,1.0
1477757980.431357,69150,1.0
1477758202.532946,69250,1.0
1477758438.966185,69350,1.0
1477758638.881007,69450,1.0
1477758834.49523,69550,1.0
1477759170.348799,69650,1.0
1477759367.263402,69750,1.0
1477759566.81204,69850,1.0
1477759766.634366,69950,1.0
1477759964.150228,70050,1.0
1477760163.464547,70150,1.0
1477760359.60078,70250,1.0
1477760554.891839,70350,1.0
1477760751.454068,70450,1.0
1477760950.452943,70550,1.0
1477761148.235727,70650,1.0
1477761347.485402,70750,1.0
1477761563.469425,70850,1.0
1477761786.181633,70950,1.0
1477761987.882239,71050,1.0
1477762182.388718,71150,1.0
1477762379.48079,71250,1.0
1477762574.168093,71350,1.0
1477762790.05562,71450,1.0
1477762989.838092,71550,1.0
1477763183.776371,71650,1.0
1477763378.007917,71750,1.0
1477763573.521313,71850,1.0
1477763763.654866,71950,1.0
1477763972.803355,72050,0.9921875
1477764168.339118,72150,1.0
1477764363.148014,72250,1.0
1477764559.077378,72350,1.0
1477764754.708241,72450,1.0
1477764954.826501,72550,1.0
1477765149.986559,72650,1.0
1477765352.565696,72750,1.0
1477765554.798638,72850,1.0
1477765754.800122,72950,1.0
1477765950.399471,73050,1.0
1477766146.174922,73150,1.0
1477766341.059228,73250,1.0
1477766532.344658,73350,1.0
1477766733.132201,73450,1.0
1477766927.613807,73550,1.0
1477767122.657888,73650,1.0
1477767324.0024,73750,1.0
1477767522.353406,73850,1.0
1477767716.995482,73950,1.0
1477767916.501912,74050,0.9921875
1477768106.363549,74150,1.0
1477768302.643031,74250,1.0
1477768502.123502,74350,1.0
1477768701.320374,74450,1.0
1477768910.956444,74550,1.0
1477769111.015085,74650,1.0
1477769310.219448,74750,1.0
1477769520.421747,74850,1.0
1477769721.20893,74950,1.0
1477769931.199064,75050,1.0
1477770130.410325,75150,1.0
1477770333.290053,75250,1.0
1477770541.689431,75350,1.0
1477770758.284544,75450,1.0
1477770956.553769,75550,1.0
1477771147.341286,75650,1.0
1477771342.273811,75750,1.0
1477771538.097166,75850,1.0
1477771733.210298,75950,1.0
1477771926.396684,76050,1.0
1477772123.515711,76150,1.0
1477772323.56359,76250,1.0
1477772519.195371,76350,1.0
1477772717.400715,76450,1.0
1477772914.238096,76550,1.0
1477773112.139001,76650,1.0
1477773372.281707,76750,1.0
1477773576.580676,76850,1.0
1477773772.147511,76950,1.0
1477773967.367506,77050,1.0
1477774158.078293,77150,1.0
1477774353.597045,77250,1.0
1477774553.416001,77350,1.0
1477774748.754171,77450,1.0
1477774948.024387,77550,1.0
1477775144.022492,77650,1.0
1477775367.298462,77750,1.0
1477775588.390592,77850,1.0
1477775793.095625,77950,1.0
1477775993.480768,78050,1.0
1477776391.442104,78150,1.0
1477776648.012184,78250,1.0
1477776853.490754,78350,1.0
1477777072.346263,78450,1.0
1477777347.780724,78550,1.0
1477777576.017145,78650,1.0
1477777815.463739,78750,1.0
1477778085.691295,78850,1.0
1477778287.432042,78950,1.0
1477778513.808047,79050,1.0
1477778714.407805,79150,1.0
1477778925.594135,79250,1.0
1477779150.437561,79350,1.0
1477779399.307263,79450,1.0
1477779604.389723,79550,1.0
1477779808.603662,79650,1.0
1477780017.786559,79750,0.9921875
1477780220.567543,79850,1.0
1477780426.661264,79950,1.0
1477780631.569138,80050,1.0
1477780835.904004,80150,1.0


==> plots/Cifar100/run_train,tag_cost.csv <==
Wall time,Step,Value
1477599049.391222,100,4.5512471199035645
1477599305.146515,200,4.444188594818115
1477599523.603652,300,4.143550872802734
1477599732.757445,400,4.080088138580322
1477599951.653501,500,3.925863742828369
1477600158.234292,600,3.9235429763793945
1477600369.038529,700,3.927983522415161
1477600588.2223,800,3.8467154502868652
1477600814.698031,900,3.7151591777801514
1477601049.92975,1000,3.47939133644104
1477601286.82322,1100,3.8199336528778076
1477601514.127203,1200,3.4268336296081543
1477601734.067538,1300,3.357217311859131
1477601959.904098,1400,3.250417709350586
1477602174.311584,1500,3.0404529571533203
1477602394.063675,1600,3.02646803855896
1477602619.35908,1700,3.088595390319824
1477602846.388906,1800,2.8470964431762695
1477603069.76834,1900,3.2271034717559814
1477603289.420438,2000,2.858797788619995
1477603504.820024,2100,2.562197208404541
1477603744.515228,2200,2.668156147003174
1477603968.81815,2300,2.8233277797698975
1477604186.145799,2400,2.8912851810455322
1477604412.554439,2500,2.863889455795288
1477604631.666524,2600,2.746309995651245
1477604855.04608,2700,3.0200486183166504
1477605082.206731,2800,2.5733633041381836
1477605299.863684,2900,2.9227561950683594
1477605525.146615,3000,2.6571505069732666
1477605743.704501,3100,2.4768733978271484
1477605969.135141,3200,2.2905735969543457
1477606191.183999,3300,2.8080685138702393
1477606413.964002,3400,2.611915111541748
1477606634.232546,3500,2.315187454223633
1477606858.452345,3600,2.2386021614074707
1477607078.108214,3700,2.6719131469726562
1477607289.895267,3800,2.303565263748169
1477607510.94822,3900,2.5077455043792725
1477607732.344026,4000,2.4525582790374756
1477607957.923265,4100,2.425502300262451
1477608190.937175,4200,2.2177093029022217
1477608420.449178,4300,2.5081422328948975
1477608645.212976,4400,2.4113588333129883
1477608880.629734,4500,2.396965742111206
1477609107.180306,4600,2.5212161540985107
1477609332.661529,4700,2.4005212783813477
1477609559.378108,4800,2.4263710975646973
1477609793.588952,4900,2.4026780128479004
1477610016.512688,5000,2.328529119491577
1477610244.758543,5100,2.3228530883789062
1477610481.382356,5200,2.201052188873291
1477610736.705252,5300,2.4258041381835938
1477610988.719699,5400,2.4395670890808105
1477611225.470478,5500,2.644482135772705
1477611457.532389,5600,2.2480318546295166
1477611695.368361,5700,2.327728271484375
1477611925.209765,5800,2.449950933456421
1477612156.457249,5900,2.580486536026001
1477612399.720685,6000,2.426602602005005
1477612635.184875,6100,2.354829788208008
1477612870.157411,6200,2.297212839126587
1477613100.22409,6300,2.224151134490967
1477613332.421024,6400,2.392721652984619
1477613570.717836,6500,2.1299004554748535
1477613803.96842,6600,2.4739112854003906
1477614042.997006,6700,2.4246792793273926
1477614284.103782,6800,2.3396923542022705
1477614527.475469,6900,2.5213165283203125
1477614747.729197,7000,2.352811336517334
1477614976.419711,7100,2.4936156272888184
1477615205.222512,7200,2.0994462966918945
1477615432.96108,7300,2.338733673095703
1477615657.213173,7400,2.5447874069213867
1477615883.213921,7500,2.276954174041748
1477616120.586103,7600,2.2789511680603027
1477616378.71534,7700,2.682748794555664
1477616604.282149,7800,2.3625106811523438
1477616830.874548,7900,2.1523919105529785
1477617062.588781,8000,2.3940064907073975
1477617295.028143,8100,2.2695136070251465
1477617521.107844,8200,2.1559033393859863
1477617755.978557,8300,2.272749423980713
1477617984.461936,8400,2.2673230171203613
1477618215.23188,8500,2.356881618499756
1477618448.950467,8600,2.32436466217041
1477618676.41702,8700,2.298375129699707
1477618911.515915,8800,2.2198486328125
1477619137.580995,8900,2.286247968673706
1477619374.310871,9000,2.2016425132751465
1477619607.305948,9100,2.1848926544189453
1477619837.196784,9200,2.251009464263916
1477620066.751829,9300,2.1087799072265625
1477620294.964332,9400,2.2449140548706055
1477620524.964871,9500,2.1311440467834473
1477620755.385894,9600,2.2656798362731934
1477620984.87425,9700,2.2423176765441895
1477621213.457328,9800,2.505560874938965
1477621450.154201,9900,2.5570759773254395
1477621688.266313,10000,2.2256410121917725
1477621918.211816,10100,2.272392749786377
1477622146.507061,10200,2.14306378364563
1477622371.855736,10300,2.2822883129119873
1477622644.188947,10400,2.1001105308532715
1477622870.918023,10500,2.110919952392578
1477623104.944582,10600,2.50646710395813
1477623331.779262,10700,2.3827407360076904
1477623584.380505,10800,2.270581007003784
1477623811.259225,10900,2.0945889949798584
1477624024.699069,11000,2.1588144302368164
1477624250.692349,11100,2.2681822776794434
1477624486.69928,11200,2.3790183067321777
1477624704.453018,11300,2.2382431030273438
1477624925.839135,11400,2.2399582862854004
1477625151.72429,11500,2.270650625228882
1477625371.372721,11600,2.410158157348633
1477625600.552616,11700,2.387749671936035
1477625832.006077,11800,2.3467488288879395
1477626052.754335,11900,2.4871411323547363
1477626269.762818,12000,2.2211108207702637
1477626493.5662,12100,2.526230812072754
1477626727.714783,12200,2.2730817794799805
1477626961.842707,12300,2.390939712524414
1477627183.733231,12400,2.191072940826416
1477627410.11244,12500,2.099668502807617
1477627642.205267,12600,2.072309970855713
1477627884.355676,12700,2.241352081298828
1477628121.874462,12800,2.060631275177002
1477628356.155046,12900,2.313699245452881
1477628585.951683,13000,2.1933887004852295
1477628825.578229,13100,2.182917356491089
1477629048.698182,13200,2.1775381565093994
1477629262.946764,13300,2.425285577774048
1477629490.247782,13400,2.324228048324585
1477629707.913612,13500,2.362657070159912
1477630048.177153,13569,2.278715133666992
1477630271.999147,13669,2.432924509048462
1477630498.643485,13769,2.2887911796569824
1477630725.664053,13869,2.287104606628418
1477630934.284848,13969,2.179760217666626
1477631160.238814,14069,2.4556262493133545
1477631380.765744,14169,2.3841569423675537
1477631591.852438,14269,2.2442209720611572
1477631817.245722,14369,2.3653552532196045
1477632040.258956,14469,2.400850534439087
1477632254.740915,14569,2.3059542179107666
1477632476.795173,14669,2.2861924171447754
1477632698.558349,14769,2.3517651557922363
1477632911.129714,14869,2.377331256866455
1477633137.828513,14969,2.567136764526367
1477633358.029597,15069,2.6523919105529785
1477633578.746661,15169,2.4679627418518066
1477633804.001636,15269,2.2082908153533936
1477634016.988259,15369,2.2705376148223877
1477634238.248581,15469,2.292922258377075
1477634458.972855,15569,2.3930439949035645
1477634681.48481,15669,2.3272294998168945
1477634902.299203,15769,2.2370657920837402
1477635120.334253,15869,2.1932623386383057
1477635335.237563,15969,2.2600159645080566
1477635557.50174,16069,2.5248098373413086
1477635779.016574,16169,2.3761391639709473
1477636009.259869,16269,2.2811694145202637
1477636232.472551,16369,2.293252944946289
1477636449.000203,16469,2.348130941390991
1477636668.293506,16569,2.3705310821533203
1477636889.13803,16669,2.170327663421631
1477637104.361395,16769,2.379310131072998
1477637325.429141,16869,2.3660225868225098
1477637549.273692,16969,2.2061288356781006
1477637758.204395,17069,2.316920280456543
1477637990.849194,17169,2.2412352561950684
1477638202.273802,17269,2.2719221115112305
1477638420.235959,17369,2.2880494594573975
1477638641.63014,17469,2.111823558807373
1477638861.594283,17569,2.252051830291748
1477639085.214058,17669,2.020193099975586
1477639305.119396,17769,2.279963493347168
1477639522.656284,17869,2.1806719303131104
1477639739.437972,17969,2.243511199951172
1477639958.862628,18069,2.347029209136963
1477640172.877531,18169,2.3143367767333984
1477640390.265112,18269,2.4338831901550293
1477640601.956028,18369,2.434713840484619
1477640846.046739,18469,2.211756467819214
1477641055.561799,18569,2.222132682800293
1477641280.538576,18669,2.3301453590393066
1477641491.260043,18769,2.288215160369873
1477641716.66075,18869,2.1550545692443848
1477641941.821777,18969,2.4770898818969727
1477642158.030919,19069,2.258686065673828
1477642376.87653,19169,2.3022031784057617
1477642597.988861,19269,2.4138245582580566
1477642812.315835,19369,2.416825771331787
1477643034.180228,19469,2.3176610469818115
1477643261.286779,19569,2.252309799194336
1477643473.761783,19669,2.2071356773376465
1477643702.742456,19769,2.1304502487182617
1477643912.517781,19869,2.459808826446533
1477644139.013402,19969,2.02881121635437
1477644356.034053,20069,2.345752716064453
1477644572.139407,20169,2.0844249725341797
1477644795.986876,20269,2.3328542709350586
1477645005.586313,20369,2.440922260284424
1477645231.254821,20469,2.32385516166687
1477645446.509789,20569,2.3934783935546875
1477645666.81593,20669,2.23394775390625
1477645887.68605,20769,2.3296589851379395
1477646102.441161,20869,2.1770496368408203
1477646321.005881,20969,2.338979482650757
1477646544.817689,21069,2.1590003967285156
1477646756.244562,21169,2.251344919204712
1477646973.79321,21269,2.105027437210083
1477647192.089269,21369,2.2374329566955566
1477647405.737183,21469,2.2914927005767822
1477647631.797805,21569,2.372861385345459
1477647849.519667,21669,2.2278637886047363
1477648065.254772,21769,2.239419937133789
1477648290.783958,21869,2.1868185997009277
1477648506.537955,21969,2.465515613555908
1477648737.156763,22069,2.2024054527282715
1477648960.807959,22169,2.435300827026367
1477649188.01794,22269,2.14402437210083
1477649413.101089,22369,2.072084426879883
1477649644.498622,22469,2.194075107574463
1477649858.987351,22569,2.396381378173828
1477650081.57092,22669,2.395318031311035
1477650299.777656,22769,2.128967761993408
1477650518.949925,22869,2.2624380588531494
1477650741.270672,22969,2.2174768447875977
1477650967.523103,23069,2.1172003746032715
1477651184.304261,23169,2.390141487121582
1477651408.687584,23269,2.20200252532959
1477651627.775908,23369,2.237684726715088
1477651850.846807,23469,2.1375207901000977
1477652074.772639,23569,2.4885663986206055
1477652286.745398,23669,2.3908424377441406
1477652511.000378,23769,2.259795665740967
1477652733.242791,23869,2.2201590538024902
1477652946.793135,23969,2.2065048217773438
1477653169.712705,24069,2.371572971343994
1477653383.581582,24169,2.307370662689209
1477653604.777861,24269,2.3005542755126953
1477653821.717214,24369,2.5089879035949707
1477654033.359364,24469,2.2113444805145264
1477654261.192644,24569,2.077805995941162
1477654478.484637,24669,2.2172181606292725
1477654699.40466,24769,2.2726457118988037
1477654920.095596,24869,2.1560206413269043
1477655140.740143,24969,2.320009708404541
1477655362.693108,25069,2.2120940685272217
1477655583.899273,25169,2.225372791290283
1477655801.03435,25269,2.2162461280822754
1477656019.805965,25369,2.4126627445220947
1477656244.194233,25469,2.2991113662719727
1477656466.417905,25569,2.290761709213257
1477656686.259478,25669,2.198964834213257
1477657043.50082,25808,2.262155055999756
1477657246.319498,25908,2.198310375213623
1477657438.545943,26008,2.207688570022583
1477657749.340179,26111,2.1827173233032227
1477657956.882563,26211,2.2811222076416016
1477658166.971141,26311,2.231360912322998
1477658375.548477,26411,2.3796043395996094
1477658589.161169,26511,2.3747875690460205
1477658841.576218,26611,2.559972047805786
1477659052.404076,26711,2.1005797386169434
1477659260.452498,26811,2.287379264831543
1477659542.967527,26911,2.117067813873291
1477659790.475182,27011,2.1317877769470215
1477659996.717077,27111,2.287069797515869
1477660198.050461,27211,2.311087131500244
1477660400.4986,27311,2.1953158378601074
1477660604.557147,27411,2.5189414024353027
1477660805.551443,27511,2.4735589027404785
1477661014.754543,27611,2.3086841106414795
1477661217.301233,27711,2.2552669048309326
1477661421.837293,27811,2.239668130874634
1477661631.506929,27911,2.26363205909729
1477661841.289106,28011,2.285702705383301
1477662044.061414,28111,2.271939992904663
1477662256.544644,28211,2.2564377784729004
1477662468.547264,28311,2.3112668991088867
1477662667.248235,28411,2.3249242305755615
1477662867.33946,28511,2.3238167762756348
1477663067.346914,28611,2.29478120803833
1477663277.305303,28711,2.5034871101379395
1477663478.030922,28811,2.283022403717041
1477663672.796598,28911,2.2738847732543945
1477663873.167934,29011,2.338416576385498
1477664081.248213,29111,2.4344091415405273
1477664281.572236,29211,2.2294445037841797
1477664487.046066,29311,2.1721198558807373
1477664708.166151,29411,2.1093974113464355
1477664920.064447,29511,2.6402597427368164
1477665119.148797,29611,2.362009048461914
1477665335.829664,29711,2.2427847385406494
1477665541.470295,29811,2.393393039703369
1477665745.76397,29911,2.188779354095459
1477665938.501837,30011,2.062675952911377
1477666130.17408,30111,2.011422872543335
1477666329.302566,30211,1.8306663036346436
1477666527.702475,30311,1.7596067190170288
1477666727.404344,30411,1.8977279663085938
1477666921.761699,30511,1.8033865690231323
1477667126.144118,30611,1.722019076347351
1477667416.191267,30711,1.5381006002426147
1477667651.354426,30811,1.5703831911087036
1477667894.897142,30911,1.5335502624511719
1477668156.019729,31011,1.5473253726959229
1477668376.185898,31111,1.4607800245285034
1477668615.852051,31211,1.526368260383606
1477668834.870392,31311,1.4350872039794922
1477669069.375385,31411,1.4333645105361938
1477669302.368407,31511,1.3794864416122437
1477669561.809336,31611,1.408692717552185
1477669904.872944,31711,1.3995827436447144
1477670202.324922,31811,1.4539713859558105
1477670464.701063,31911,1.3377493619918823
1477670928.771118,32011,1.3641806840896606
1477671196.100221,32111,1.3509376049041748
1477671425.950452,32211,1.3826043605804443
1477671640.586917,32311,1.2921549081802368
1477671853.606513,32411,1.3120793104171753
1477672057.149597,32511,1.329843282699585
1477672253.660274,32611,1.260025978088379
1477672462.760283,32711,1.277403712272644
1477673202.415168,32850,1.2803618907928467
1477673433.59619,32950,1.2604000568389893
1477673661.496774,33050,1.2907447814941406
1477673903.008118,33150,1.2198492288589478
1477674155.534098,33250,1.2492225170135498
1477674381.933704,33350,1.2543226480484009
1477674604.389027,33450,1.1946172714233398
1477674865.246486,33550,1.172765851020813
1477675149.121216,33650,1.1989589929580688
1477675394.801535,33750,1.1780681610107422
1477675659.038647,33850,1.141592025756836
1477675887.58024,33950,1.1884269714355469
1477676110.89538,34050,1.164852261543274
1477676339.317517,34150,1.150322675704956
1477676565.919021,34250,1.231520652770996
1477676789.386693,34350,1.1002223491668701
1477677022.814267,34450,1.1479071378707886
1477677245.6852,34550,1.1678920984268188
1477677468.552535,34650,1.0961469411849976
1477677694.597809,34750,1.081517219543457
1477677908.589253,34850,1.076128602027893
1477678150.760604,34950,1.0972135066986084
1477678398.262438,35050,1.0499546527862549
1477678618.643643,35150,1.0394352674484253
1477678845.7379,35250,1.045662760734558
1477679081.152275,35350,1.0424054861068726
1477679305.544426,35450,1.0416553020477295
1477679575.340251,35550,1.0183433294296265
1477679810.40309,35650,1.0216206312179565
1477680037.894262,35750,1.005116581916809
1477680268.713044,35850,1.0562407970428467
1477680497.414003,35950,0.9931183457374573
1477680722.298468,36050,0.9983206987380981
1477680946.892499,36150,1.0326017141342163
1477681168.032084,36250,1.000375509262085
1477681393.672274,36350,0.9875600337982178
1477681629.146992,36450,1.0336930751800537
1477681868.318013,36550,0.9698073863983154
1477682097.674334,36650,0.9446464776992798
1477682331.0198,36750,0.9635438323020935
1477682562.89271,36850,0.9527747631072998
1477682794.617874,36950,0.9805128574371338
1477683030.250803,37050,0.940037190914154
1477683272.474829,37150,0.9215852618217468
1477683542.001622,37250,0.9880428910255432
1477683822.387244,37350,0.9312856793403625
1477684093.822364,37450,0.9230747222900391
1477684341.321874,37550,0.901371419429779
1477684586.968065,37650,0.9041555523872375
1477684821.177841,37750,0.9230632781982422
1477685055.703669,37850,0.8794126510620117
1477685298.428403,37950,0.9358130693435669
1477685591.038009,38050,0.8885824084281921
1477685830.483966,38150,0.8960800766944885
1477686068.078317,38250,0.9608394503593445
1477686442.126785,38350,0.8922489881515503
1477686769.463376,38450,0.9064069986343384
1477687055.038854,38550,0.8838678002357483
1477687393.900837,38650,0.8553256988525391
1477687701.558883,38750,0.8887636661529541
1477688072.718595,38850,0.8473964333534241
1477688491.787798,38950,0.8612856864929199
1477689007.678584,39050,0.8417218327522278
1477689510.673426,39150,0.8366284966468811
1477690084.883943,39250,0.8333367109298706
1477690464.787309,39350,0.8781512975692749
1477690827.541606,39450,0.8343080878257751
1477691447.696586,39550,0.8371849060058594
1477692183.797448,39650,0.8135672807693481
1477692749.465449,39750,0.7970020771026611
1477693382.164136,39850,0.7890810370445251
1477693858.300364,39950,0.8359311819076538
1477694334.762357,40050,0.7870336771011353
1477694641.847737,40150,0.7794475555419922
1477694925.153476,40250,0.8059298992156982
1477695185.165128,40350,0.8546288013458252
1477695481.037254,40450,0.7782419919967651
1477695711.827694,40550,0.7713115811347961
1477695933.374881,40650,0.7640467286109924
1477696152.918828,40750,0.773937463760376
1477696372.33227,40850,0.7699211239814758
1477696584.344995,40950,0.7590612173080444
1477696828.477953,41050,0.7694060802459717
1477697081.118486,41150,0.7895731329917908
1477697345.86498,41250,0.75849449634552
1477697594.480346,41350,0.7783222794532776
1477697864.014574,41450,0.7569732666015625
1477698265.997107,41550,0.7293890118598938
1477698525.416473,41650,0.8431858420372009
1477698766.826225,41750,0.73002028465271
1477699033.702596,41850,0.7942304611206055
1477699263.865153,41950,0.7266730666160583
1477699492.731418,42050,0.7848238348960876
1477699723.778493,42150,0.7478640079498291
1477699956.853125,42250,0.7986887693405151
1477700200.46333,42350,0.7437713146209717
1477700443.351667,42450,0.7687205672264099
1477700715.157202,42550,0.7469607591629028
1477700957.958882,42650,0.736255407333374
1477701273.161201,42750,0.7479984164237976
1477701503.529877,42850,0.728807270526886
1477701819.858206,42950,0.6847237348556519
1477702243.757067,43050,0.680433988571167
1477702466.411273,43150,0.6860448718070984
1477702683.923478,43250,0.6908194422721863
1477702905.277573,43350,0.693405032157898
1477703119.094887,43450,0.7900292873382568
1477703338.813405,43550,0.6827399134635925
1477703559.907018,43650,0.7259759902954102
1477703779.576984,43750,0.6925817728042603
1477703998.593057,43850,0.6964113116264343
1477704215.970179,43950,0.6946252584457397
1477704428.126134,44050,0.6567140817642212
1477704663.063847,44150,0.6787721514701843
1477704885.50758,44250,0.7804055213928223
1477705114.833254,44350,0.6923431158065796
1477705345.980744,44450,0.6746186017990112
1477705584.963903,44550,0.7056502103805542
1477705876.497889,44650,0.6604624390602112
1477706150.572695,44750,0.6883065700531006
1477706387.759399,44850,0.6651161909103394
1477706826.43526,44950,0.6824328899383545
1477707155.869168,45050,0.6448748111724854
1477707701.266752,45150,0.6537756323814392
1477708105.995363,45250,0.671180784702301
1477708357.949597,45350,0.658797025680542
1477708588.895233,45450,0.6582082509994507
1477708805.504058,45550,0.622451901435852
1477709018.913287,45650,0.6473573446273804
1477709238.310186,45750,0.6597140431404114
1477709464.114833,45850,0.690121591091156
1477709692.16335,45950,0.6483289003372192
1477709910.153801,46050,0.6487976312637329
1477710128.303377,46150,0.6474982500076294
1477710365.356531,46250,0.6241940855979919
1477710609.223379,46350,0.6314873099327087
1477710908.51688,46450,0.6645064353942871
1477711276.791952,46550,0.6104611158370972
1477711510.249289,46650,0.6189242601394653
1477711736.274494,46750,0.6264554858207703
1477711966.340907,46850,0.6071643829345703
1477712213.648735,46950,0.6507527828216553
1477712451.200613,47050,0.6293941140174866
1477712679.319245,47150,0.6139686703681946
1477712908.161314,47250,0.6107527017593384
1477713123.921802,47350,0.6114495396614075
1477713341.952148,47450,0.6136277914047241
1477713540.857529,47550,0.6124703884124756
1477713753.192711,47650,0.632067084312439
1477713945.885075,47750,0.602440357208252
1477714165.894377,47850,0.62522292137146
1477714376.858979,47950,0.6167107820510864
1477714590.002874,48050,0.5895732045173645
1477715029.883792,48150,0.6396945714950562
1477715252.771467,48250,0.5949670076370239
1477715462.831707,48350,0.6077711582183838
1477715680.396472,48450,0.6144760251045227
1477715889.868582,48550,0.6377322673797607
1477716109.925087,48650,0.6218321919441223
1477716317.191461,48750,0.5954583883285522
1477716532.587325,48850,0.6177603006362915
1477716738.692209,48950,0.6178975105285645
1477716943.377949,49050,0.5858473181724548
1477717145.070883,49150,0.5772702097892761
1477717350.810036,49250,0.5641535520553589
1477717572.735668,49350,0.5966727137565613
1477717775.676148,49450,0.5793680548667908
1477717999.016529,49550,0.5863717198371887
1477718215.167478,49650,0.5910283923149109
1477718435.139473,49750,0.5983210802078247
1477718650.845658,49850,0.6619908809661865
1477718858.503805,49950,0.5665523409843445
1477719065.818277,50050,0.5452006459236145
1477719266.666232,50150,0.5390812754631042
1477719475.807403,50250,0.5527759790420532
1477719686.560377,50350,0.534575343132019
1477719892.402858,50450,0.5393661260604858
1477720104.395584,50550,0.5380951166152954
1477720315.306882,50650,0.5329853892326355
1477720526.587559,50750,0.536013662815094
1477720733.095296,50850,0.539247453212738
1477720947.598691,50950,0.5301223993301392
1477721158.49619,51050,0.5326700806617737
1477721368.894374,51150,0.5312337279319763
1477721591.947213,51250,0.5318553447723389
1477721806.907692,51350,0.549943208694458
1477722008.538583,51450,0.5296801924705505
1477722226.844613,51550,0.5296576023101807
1477722436.166724,51650,0.5290267467498779
1477722649.400281,51750,0.5298131108283997
1477722855.835337,51850,0.5276711583137512
1477723063.499506,51950,0.5292912721633911
1477723273.665282,52050,0.5315607786178589
1477723481.156283,52150,0.5254148840904236
1477723690.379011,52250,0.5269105434417725
1477723903.920201,52350,0.5278401374816895
1477724114.233034,52450,0.5246450901031494
1477724322.439424,52550,0.5239157676696777
1477724539.384411,52650,0.5231993198394775
1477724745.547821,52750,0.5249294638633728
1477724960.900173,52850,0.5241755247116089
1477725175.158395,52950,0.5238659381866455
1477725385.16652,53050,0.5358625054359436
1477725595.583716,53150,0.5235111117362976
1477725805.634194,53250,0.522677481174469
1477726014.334849,53350,0.5219187140464783
1477726226.024344,53450,0.5219777226448059
1477726431.915331,53550,0.522282063961029
1477726638.962467,53650,0.5210644602775574
1477726831.262239,53750,0.5204695463180542
1477727037.709542,53850,0.5187328457832336
1477727244.392467,53950,0.5183208584785461
1477727450.3204,54050,0.522150993347168
1477727650.073903,54150,0.517540454864502
1477727851.313222,54250,0.5169278979301453
1477728051.457024,54350,0.5392773151397705
1477728256.405135,54450,0.5216356515884399
1477728456.036966,54550,0.5164207816123962
1477728656.348646,54650,0.5166718363761902
1477728856.182092,54750,0.5181708335876465
1477729057.612702,54850,0.5474453568458557
1477729265.709707,54950,0.5162224173545837
1477729464.989037,55050,0.5189448595046997
1477729664.178958,55150,0.5151354074478149
1477729863.636801,55250,0.5171985626220703
1477730063.335517,55350,0.5143558979034424
1477730263.828903,55450,0.513313353061676
1477730463.893946,55550,0.5134378671646118
1477730663.777144,55650,0.5116984248161316
1477730864.688562,55750,0.5150691270828247
1477731065.377819,55850,0.5110815763473511
1477731261.826805,55950,0.5110034346580505
1477731464.703806,56050,0.5104755163192749
1477731665.798835,56150,0.5105653405189514
1477731872.660817,56250,0.5122519135475159
1477732071.925775,56350,0.5089208483695984
1477732276.479666,56450,0.5086159706115723
1477732483.374472,56550,0.510245680809021
1477732683.823212,56650,0.5082582831382751
1477732892.95406,56750,0.5081921219825745
1477733098.273634,56850,0.5077692866325378
1477733299.097262,56950,0.5064356327056885
1477733497.513341,57050,0.5061823725700378
1477733705.288658,57150,0.5066131949424744
1477733906.950616,57250,0.5097340941429138
1477734109.436134,57350,0.5051429271697998
1477734319.601003,57450,0.5087900757789612
1477734521.257953,57550,0.5047404766082764
1477734733.86692,57650,0.5047099590301514
1477734947.815055,57750,0.5035322904586792
1477735172.560287,57850,0.5139510035514832
1477735377.298076,57950,0.5039811730384827
1477735591.091637,58050,0.5033042430877686
1477735788.367876,58150,0.501715898513794
1477735993.81806,58250,0.5048199892044067
1477736201.900468,58350,0.5015190839767456
1477736397.001999,58450,0.5041390061378479
1477736598.151493,58550,0.5010935068130493
1477736802.160149,58650,0.503190815448761
1477737002.075797,58750,0.5003354549407959
1477737203.914113,58850,0.5009581446647644
1477737407.140465,58950,0.4993969798088074
1477737606.663642,59050,0.5000590682029724
1477737815.560312,59150,0.4987381100654602
1477738010.696745,59250,0.4990031123161316
1477738202.178997,59350,0.49747321009635925
1477738407.156735,59450,0.5037728548049927
1477738602.426175,59550,0.49889886379241943
1477738800.912311,59650,0.49634647369384766
1477739000.89485,59750,0.49601149559020996
1477739195.87995,59850,0.4970014989376068
1477739400.24645,59950,0.5001444816589355
1477739595.929149,60050,0.5000589489936829
1477739787.947929,60150,0.49561136960983276
1477739978.743424,60250,0.49469101428985596
1477740185.054174,60350,0.4940080940723419
1477740381.52338,60450,0.4937172532081604
1477740582.002787,60550,0.49343132972717285
1477740777.340193,60650,0.4935623109340668
1477740972.07999,60750,0.4926088750362396
1477741173.309551,60850,0.4954202175140381
1477741389.987422,60950,0.4919520318508148
1477741591.095922,61050,0.4929301142692566
1477741800.607426,61150,0.5226431488990784
1477742005.171464,61250,0.4905710816383362
1477742209.234807,61350,0.4905022084712982
1477742409.311014,61450,0.4905579090118408
1477742612.526587,61550,0.48993661999702454
1477742810.482452,61650,0.4920122027397156
1477743015.181813,61750,0.4887961149215698
1477743218.875508,61850,0.4899463951587677
1477743419.964406,61950,0.48802822828292847
1477743616.616344,62050,0.48828935623168945
1477743817.829349,62150,0.48861411213874817
1477744024.662124,62250,0.48758402466773987
1477744223.806444,62350,0.4869006276130676
1477744420.337225,62450,0.48681095242500305
1477744623.73986,62550,0.4857505261898041
1477744823.878009,62650,0.48660945892333984
1477745047.223083,62750,0.48566484451293945
1477745250.343103,62850,0.4859059453010559
1477745446.853115,62950,0.4955874979496002
1477745649.579334,63050,0.4841020703315735
1477745849.171566,63150,0.4842224419116974
1477746045.945085,63250,0.4837336540222168
1477746240.972487,63350,0.48365533351898193
1477746440.823268,63450,0.48346951603889465
1477746634.798122,63550,0.48213061690330505
1477746832.993898,63650,0.48194825649261475
1477747028.783181,63750,0.499051034450531
1477747223.907932,63850,0.48215925693511963
1477747418.522076,63950,0.49285364151000977
1477747614.108866,64050,0.48020729422569275
1477747844.838551,64150,0.48010164499282837
1477748063.51185,64250,0.4804404675960541
1477748262.891698,64350,0.48109984397888184
1477748468.450736,64450,0.48026221990585327
1477748665.947736,64550,0.47945982217788696
1477748864.58231,64650,0.4789401888847351
1477749064.698522,64750,0.47950735688209534
1477749262.699891,64850,0.4790114164352417
1477749467.151561,64950,0.483020544052124
1477749683.177242,65050,0.4774318337440491
1477749883.592531,65150,0.4767336845397949
1477750088.92728,65250,0.47848156094551086
1477750292.157899,65350,0.47884950041770935
1477750487.887053,65450,0.47620609402656555
1477750683.909869,65550,0.4754008650779724
1477750883.65473,65650,0.4755348265171051
1477751077.911991,65750,0.47426363825798035
1477751275.593938,65850,0.47456932067871094
1477751472.816776,65950,0.47401437163352966
1477751670.898293,66050,0.47438690066337585
1477751864.207539,66150,0.4749406576156616
1477752064.679285,66250,0.4732467830181122
1477752260.339744,66350,0.47300317883491516
1477752455.142798,66450,0.4731994569301605
1477752655.456375,66550,0.4726993143558502
1477752849.847645,66650,0.47098681330680847
1477753045.220275,66750,0.4712401330471039
1477753236.280361,66850,0.4714800715446472
1477753431.158933,66950,0.47080960869789124
1477753626.248783,67050,0.46976709365844727
1477753826.175337,67150,0.47072020173072815
1477754021.389807,67250,0.47451937198638916
1477754226.075973,67350,0.4711613059043884
1477754421.701763,67450,0.4708746075630188
1477754613.395789,67550,0.4697093367576599
1477754812.750219,67650,0.4691883623600006
1477755007.440902,67750,0.46768608689308167
1477755207.340975,67850,0.46781545877456665
1477755403.812869,67950,0.46656274795532227
1477755604.563558,68050,0.46838313341140747
1477755800.534716,68150,0.46582865715026855
1477755995.233218,68250,0.46629205346107483
1477756189.480984,68350,0.46594399213790894
1477756390.455485,68450,0.4926058053970337
1477756585.614406,68550,0.4714736044406891
1477756785.833806,68650,0.46557530760765076
1477756983.821389,68750,0.46450307965278625
1477757180.494799,68850,0.4655143618583679
1477757531.508401,68950,0.4653504192829132
1477757776.78051,69050,0.4643397331237793
1477757980.431776,69150,0.4629423916339874
1477758202.533418,69250,0.4632713794708252
1477758438.966526,69350,0.46206197142601013
1477758638.881508,69450,0.46235427260398865
1477758834.495642,69550,0.4625566303730011
1477759170.349138,69650,0.4614224135875702
1477759367.264422,69750,0.46243199706077576
1477759566.812391,69850,0.46146857738494873
1477759766.634822,69950,0.4604546129703522
1477759964.150668,70050,0.4614076316356659
1477760163.464924,70150,0.45957478880882263
1477760359.601209,70250,0.4591948091983795
1477760554.892396,70350,0.46148401498794556
1477760751.454486,70450,0.4606904089450836
1477760950.453299,70550,0.45891857147216797
1477761148.236095,70650,0.45765891671180725
1477761347.485909,70750,0.45857757329940796
1477761563.469741,70850,0.459573358297348
1477761786.181977,70950,0.45822811126708984
1477761987.88267,71050,0.45658552646636963
1477762182.389052,71150,0.4604800343513489
1477762379.481108,71250,0.4564204216003418
1477762574.168457,71350,0.45543134212493896
1477762790.055999,71450,0.45499008893966675
1477762989.839056,71550,0.45516541600227356
1477763183.776698,71650,0.4548533260822296
1477763378.008269,71750,0.45406317710876465
1477763573.521701,71850,0.45521286129951477
1477763763.655303,71950,0.45727038383483887
1477763972.803692,72050,0.45984920859336853
1477764168.339504,72150,0.45294293761253357
1477764363.148361,72250,0.4528345465660095
1477764559.07772,72350,0.4527265131473541
1477764754.708563,72450,0.45157936215400696
1477764954.827723,72550,0.45253103971481323
1477765149.987101,72650,0.4515826404094696
1477765352.566733,72750,0.45054182410240173
1477765554.799926,72850,0.45087572932243347
1477765754.800585,72950,0.45044615864753723
1477765950.399895,73050,0.4517849385738373
1477766146.17529,73150,0.44962021708488464
1477766341.059603,73250,0.4493878185749054
1477766532.345072,73350,0.4529358148574829
1477766733.132615,73450,0.44948267936706543
1477766927.614247,73550,0.44809025526046753
1477767122.658222,73650,0.4490274488925934
1477767324.002725,73750,0.4475021958351135
1477767522.35379,73850,0.4484771490097046
1477767716.995827,73950,0.4483015835285187
1477767916.503579,74050,0.45853063464164734
1477768106.364036,74150,0.4488615095615387
1477768302.643389,74250,0.4475298225879669
1477768502.123906,74350,0.4463104009628296
1477768701.320873,74450,0.44706183671951294
1477768910.957499,74550,0.44832009077072144
1477769111.015505,74650,0.44469156861305237
1477769310.21977,74750,0.44515249133110046
1477769520.422095,74850,0.44704851508140564
1477769721.209292,74950,0.4442337155342102
1477769931.199425,75050,0.4441679120063782
1477770130.410714,75150,0.44322359561920166
1477770333.29054,75250,0.44301310181617737
1477770541.689762,75350,0.44232112169265747
1477770758.284863,75450,0.44224852323532104
1477770956.55409,75550,0.44210124015808105
1477771147.341618,75650,0.4413190186023712
1477771342.274168,75750,0.4417297840118408
1477771538.098061,75850,0.4413778483867645
1477771733.210874,75950,0.44109252095222473
1477771926.397064,76050,0.44038617610931396
1477772123.516856,76150,0.44217565655708313
1477772323.564628,76250,0.44085970520973206
1477772519.195762,76350,0.4424979090690613
1477772717.401172,76450,0.4407123327255249
1477772914.238575,76550,0.4383401572704315
1477773112.139349,76650,0.4408456087112427
1477773372.282189,76750,0.438537061214447
1477773576.581052,76850,0.441213995218277
1477773772.148125,76950,0.43885016441345215
1477773967.367843,77050,0.4374578297138214
1477774158.078646,77150,0.4369554817676544
1477774353.597397,77250,0.43631675839424133
1477774553.416406,77350,0.4368537664413452
1477774748.754538,77450,0.43580368161201477
1477774948.024728,77550,0.43583399057388306
1477775144.022909,77650,0.43597447872161865
1477775367.298877,77750,0.43544360995292664
1477775588.390929,77850,0.43609166145324707
1477775793.096024,77950,0.4349272549152374
1477775993.481134,78050,0.43554651737213135
1477776391.442562,78150,0.43564754724502563
1477776648.012557,78250,0.43532633781433105
1477776853.491202,78350,0.4338914155960083
1477777072.346615,78450,0.43243396282196045
1477777347.781167,78550,0.4329777657985687
1477777576.017628,78650,0.432017058134079
1477777815.464082,78750,0.4329189658164978
1477778085.692002,78850,0.4315569996833801
1477778287.432972,78950,0.4315486252307892
1477778513.808393,79050,0.4310552775859833
1477778714.408264,79150,0.43282350897789
1477778925.595044,79250,0.43300333619117737
1477779150.438105,79350,0.4306436777114868
1477779399.307723,79450,0.4298143982887268
1477779604.390212,79550,0.4300958514213562
1477779808.60412,79650,0.4294602870941162
1477780017.787705,79750,0.4351351261138916
1477780220.567998,79850,0.4290235936641693
1477780426.661703,79950,0.42906713485717773
1477780631.569534,80050,0.42774224281311035
1477780835.904426,80150,0.4285712242126465
1477781036.570608,80250,0.42789217829704285


==> plots/Cifar100/run_train,tag_learning_rate.csv <==
Wall time,Step,Value
1477599049.391222,100,0.03999999910593033
1477599305.146515,200,0.03999999910593033
1477599523.603652,300,0.03999999910593033
1477599732.757445,400,0.03999999910593033
1477599951.653501,500,0.03999999910593033
1477600158.234292,600,0.03999999910593033
1477600369.038529,700,0.03999999910593033
1477600588.2223,800,0.03999999910593033
1477600814.698031,900,0.03999999910593033
1477601049.92975,1000,0.03999999910593033
1477601286.82322,1100,0.03999999910593033
1477601514.127203,1200,0.03999999910593033
1477601734.067538,1300,0.03999999910593033
1477601959.904098,1400,0.03999999910593033
1477602174.311584,1500,0.03999999910593033
1477602394.063675,1600,0.03999999910593033
1477602619.35908,1700,0.03999999910593033
1477602846.388906,1800,0.03999999910593033
1477603069.76834,1900,0.03999999910593033
1477603289.420438,2000,0.03999999910593033
1477603504.820024,2100,0.03999999910593033
1477603744.515228,2200,0.03999999910593033
1477603968.81815,2300,0.03999999910593033
1477604186.145799,2400,0.03999999910593033
1477604412.554439,2500,0.03999999910593033
1477604631.666524,2600,0.03999999910593033
1477604855.04608,2700,0.03999999910593033
1477605082.206731,2800,0.03999999910593033
1477605299.863684,2900,0.03999999910593033
1477605525.146615,3000,0.03999999910593033
1477605743.704501,3100,0.03999999910593033
1477605969.135141,3200,0.03999999910593033
1477606191.183999,3300,0.03999999910593033
1477606413.964002,3400,0.03999999910593033
1477606634.232546,3500,0.03999999910593033
1477606858.452345,3600,0.03999999910593033
1477607078.108214,3700,0.03999999910593033
1477607289.895267,3800,0.03999999910593033
1477607510.94822,3900,0.03999999910593033
1477607732.344026,4000,0.03999999910593033
1477607957.923265,4100,0.03999999910593033
1477608190.937175,4200,0.03999999910593033
1477608420.449178,4300,0.03999999910593033
1477608645.212976,4400,0.03999999910593033
1477608880.629734,4500,0.03999999910593033
1477609107.180306,4600,0.03999999910593033
1477609332.661529,4700,0.03999999910593033
1477609559.378108,4800,0.03999999910593033
1477609793.588952,4900,0.03999999910593033
1477610016.512688,5000,0.03999999910593033
1477610244.758543,5100,0.03999999910593033
1477610481.382356,5200,0.03999999910593033
1477610736.705252,5300,0.03999999910593033
1477610988.719699,5400,0.03999999910593033
1477611225.470478,5500,0.03999999910593033
1477611457.532389,5600,0.03999999910593033
1477611695.368361,5700,0.03999999910593033
1477611925.209765,5800,0.03999999910593033
1477612156.457249,5900,0.03999999910593033
1477612399.720685,6000,0.03999999910593033
1477612635.184875,6100,0.03999999910593033
1477612870.157411,6200,0.03999999910593033
1477613100.22409,6300,0.03999999910593033
1477613332.421024,6400,0.03999999910593033
1477613570.717836,6500,0.03999999910593033
1477613803.96842,6600,0.03999999910593033
1477614042.997006,6700,0.03999999910593033
1477614284.103782,6800,0.03999999910593033
1477614527.475469,6900,0.03999999910593033
1477614747.729197,7000,0.03999999910593033
1477614976.419711,7100,0.03999999910593033
1477615205.222512,7200,0.03999999910593033
1477615432.96108,7300,0.03999999910593033
1477615657.213173,7400,0.03999999910593033
1477615883.213921,7500,0.03999999910593033
1477616120.586103,7600,0.03999999910593033
1477616378.71534,7700,0.03999999910593033
1477616604.282149,7800,0.03999999910593033
1477616830.874548,7900,0.03999999910593033
1477617062.588781,8000,0.03999999910593033
1477617295.028143,8100,0.03999999910593033
1477617521.107844,8200,0.03999999910593033
1477617755.978557,8300,0.03999999910593033
1477617984.461936,8400,0.03999999910593033
1477618215.23188,8500,0.03999999910593033
1477618448.950467,8600,0.03999999910593033
1477618676.41702,8700,0.03999999910593033
1477618911.515915,8800,0.03999999910593033
1477619137.580995,8900,0.03999999910593033
1477619374.310871,9000,0.03999999910593033
1477619607.305948,9100,0.03999999910593033
1477619837.196784,9200,0.03999999910593033
1477620066.751829,9300,0.03999999910593033
1477620294.964332,9400,0.03999999910593033
1477620524.964871,9500,0.03999999910593033
1477620755.385894,9600,0.03999999910593033
1477620984.87425,9700,0.03999999910593033
1477621213.457328,9800,0.03999999910593033
1477621450.154201,9900,0.03999999910593033
1477621688.266313,10000,0.03999999910593033
1477621918.211816,10100,0.03999999910593033
1477622146.507061,10200,0.03999999910593033
1477622371.855736,10300,0.03999999910593033
1477622644.188947,10400,0.03999999910593033
1477622870.918023,10500,0.03999999910593033
1477623104.944582,10600,0.03999999910593033
1477623331.779262,10700,0.03999999910593033
1477623584.380505,10800,0.03999999910593033
1477623811.259225,10900,0.03999999910593033
1477624024.699069,11000,0.03999999910593033
1477624250.692349,11100,0.03999999910593033
1477624486.69928,11200,0.03999999910593033
1477624704.453018,11300,0.03999999910593033
1477624925.839135,11400,0.03999999910593033
1477625151.72429,11500,0.03999999910593033
1477625371.372721,11600,0.03999999910593033
1477625600.552616,11700,0.03999999910593033
1477625832.006077,11800,0.03999999910593033
1477626052.754335,11900,0.03999999910593033
1477626269.762818,12000,0.03999999910593033
1477626493.5662,12100,0.03999999910593033
1477626727.714783,12200,0.03999999910593033
1477626961.842707,12300,0.03999999910593033
1477627183.733231,12400,0.03999999910593033
1477627410.11244,12500,0.03999999910593033
1477627642.205267,12600,0.03999999910593033
1477627884.355676,12700,0.03999999910593033
1477628121.874462,12800,0.03999999910593033
1477628356.155046,12900,0.03999999910593033
1477628585.951683,13000,0.03999999910593033
1477628825.578229,13100,0.03999999910593033
1477629048.698182,13200,0.03999999910593033
1477629262.946764,13300,0.03999999910593033
1477629490.247782,13400,0.03999999910593033
1477629707.913612,13500,0.03999999910593033
1477630048.177153,13569,0.03999999910593033
1477630271.999147,13669,0.03999999910593033
1477630498.643485,13769,0.03999999910593033
1477630725.664053,13869,0.03999999910593033
1477630934.284848,13969,0.03999999910593033
1477631160.238814,14069,0.03999999910593033
1477631380.765744,14169,0.03999999910593033
1477631591.852438,14269,0.03999999910593033
1477631817.245722,14369,0.03999999910593033
1477632040.258956,14469,0.03999999910593033
1477632254.740915,14569,0.03999999910593033
1477632476.795173,14669,0.03999999910593033
1477632698.558349,14769,0.03999999910593033
1477632911.129714,14869,0.03999999910593033
1477633137.828513,14969,0.03999999910593033
1477633358.029597,15069,0.03999999910593033
1477633578.746661,15169,0.03999999910593033
1477633804.001636,15269,0.03999999910593033
1477634016.988259,15369,0.03999999910593033
1477634238.248581,15469,0.03999999910593033
1477634458.972855,15569,0.03999999910593033
1477634681.48481,15669,0.03999999910593033
1477634902.299203,15769,0.03999999910593033
1477635120.334253,15869,0.03999999910593033
1477635335.237563,15969,0.03999999910593033
1477635557.50174,16069,0.03999999910593033
1477635779.016574,16169,0.03999999910593033
1477636009.259869,16269,0.03999999910593033
1477636232.472551,16369,0.03999999910593033
1477636449.000203,16469,0.03999999910593033
1477636668.293506,16569,0.03999999910593033
1477636889.13803,16669,0.03999999910593033
1477637104.361395,16769,0.03999999910593033
1477637325.429141,16869,0.03999999910593033
1477637549.273692,16969,0.03999999910593033
1477637758.204395,17069,0.03999999910593033
1477637990.849194,17169,0.03999999910593033
1477638202.273802,17269,0.03999999910593033
1477638420.235959,17369,0.03999999910593033
1477638641.63014,17469,0.03999999910593033
1477638861.594283,17569,0.03999999910593033
1477639085.214058,17669,0.03999999910593033
1477639305.119396,17769,0.03999999910593033
1477639522.656284,17869,0.03999999910593033
1477639739.437972,17969,0.03999999910593033
1477639958.862628,18069,0.03999999910593033
1477640172.877531,18169,0.03999999910593033
1477640390.265112,18269,0.03999999910593033
1477640601.956028,18369,0.03999999910593033
1477640846.046739,18469,0.03999999910593033
1477641055.561799,18569,0.03999999910593033
1477641280.538576,18669,0.03999999910593033
1477641491.260043,18769,0.03999999910593033
1477641716.66075,18869,0.03999999910593033
1477641941.821777,18969,0.03999999910593033
1477642158.030919,19069,0.03999999910593033
1477642376.87653,19169,0.03999999910593033
1477642597.988861,19269,0.03999999910593033
1477642812.315835,19369,0.03999999910593033
1477643034.180228,19469,0.03999999910593033
1477643261.286779,19569,0.03999999910593033
1477643473.761783,19669,0.03999999910593033
1477643702.742456,19769,0.03999999910593033
1477643912.517781,19869,0.03999999910593033
1477644139.013402,19969,0.03999999910593033
1477644356.034053,20069,0.03999999910593033
1477644572.139407,20169,0.03999999910593033
1477644795.986876,20269,0.03999999910593033
1477645005.586313,20369,0.03999999910593033
1477645231.254821,20469,0.03999999910593033
1477645446.509789,20569,0.03999999910593033
1477645666.81593,20669,0.03999999910593033
1477645887.68605,20769,0.03999999910593033
1477646102.441161,20869,0.03999999910593033
1477646321.005881,20969,0.03999999910593033
1477646544.817689,21069,0.03999999910593033
1477646756.244562,21169,0.03999999910593033
1477646973.79321,21269,0.03999999910593033
1477647192.089269,21369,0.03999999910593033
1477647405.737183,21469,0.03999999910593033
1477647631.797805,21569,0.03999999910593033
1477647849.519667,21669,0.03999999910593033
1477648065.254772,21769,0.03999999910593033
1477648290.783958,21869,0.03999999910593033
1477648506.537955,21969,0.03999999910593033
1477648737.156763,22069,0.03999999910593033
1477648960.807959,22169,0.03999999910593033
1477649188.01794,22269,0.03999999910593033
1477649413.101089,22369,0.03999999910593033
1477649644.498622,22469,0.03999999910593033
1477649858.987351,22569,0.03999999910593033
1477650081.57092,22669,0.03999999910593033
1477650299.777656,22769,0.03999999910593033
1477650518.949925,22869,0.03999999910593033
1477650741.270672,22969,0.03999999910593033
1477650967.523103,23069,0.03999999910593033
1477651184.304261,23169,0.03999999910593033
1477651408.687584,23269,0.03999999910593033
1477651627.775908,23369,0.03999999910593033
1477651850.846807,23469,0.03999999910593033
1477652074.772639,23569,0.03999999910593033
1477652286.745398,23669,0.03999999910593033
1477652511.000378,23769,0.03999999910593033
1477652733.242791,23869,0.03999999910593033
1477652946.793135,23969,0.03999999910593033
1477653169.712705,24069,0.03999999910593033
1477653383.581582,24169,0.03999999910593033
1477653604.777861,24269,0.03999999910593033
1477653821.717214,24369,0.03999999910593033
1477654033.359364,24469,0.03999999910593033
1477654261.192644,24569,0.03999999910593033
1477654478.484637,24669,0.03999999910593033
1477654699.40466,24769,0.03999999910593033
1477654920.095596,24869,0.03999999910593033
1477655140.740143,24969,0.03999999910593033
1477655362.693108,25069,0.03999999910593033
1477655583.899273,25169,0.03999999910593033
1477655801.03435,25269,0.03999999910593033
1477656019.805965,25369,0.03999999910593033
1477656244.194233,25469,0.03999999910593033
1477656466.417905,25569,0.03999999910593033
1477656686.259478,25669,0.03999999910593033
1477657043.50082,25808,0.03999999910593033
1477657246.319498,25908,0.03999999910593033
1477657438.545943,26008,0.03999999910593033
1477657749.340179,26111,0.03999999910593033
1477657956.882563,26211,0.03999999910593033
1477658166.971141,26311,0.03999999910593033
1477658375.548477,26411,0.03999999910593033
1477658589.161169,26511,0.03999999910593033
1477658841.576218,26611,0.03999999910593033
1477659052.404076,26711,0.03999999910593033
1477659260.452498,26811,0.03999999910593033
1477659542.967527,26911,0.03999999910593033
1477659790.475182,27011,0.03999999910593033
1477659996.717077,27111,0.03999999910593033
1477660198.050461,27211,0.03999999910593033
1477660400.4986,27311,0.03999999910593033
1477660604.557147,27411,0.03999999910593033
1477660805.551443,27511,0.03999999910593033
1477661014.754543,27611,0.03999999910593033
1477661217.301233,27711,0.03999999910593033
1477661421.837293,27811,0.03999999910593033
1477661631.506929,27911,0.03999999910593033
1477661841.289106,28011,0.03999999910593033
1477662044.061414,28111,0.03999999910593033
1477662256.544644,28211,0.03999999910593033
1477662468.547264,28311,0.03999999910593033
1477662667.248235,28411,0.03999999910593033
1477662867.33946,28511,0.03999999910593033
1477663067.346914,28611,0.03999999910593033
1477663277.305303,28711,0.03999999910593033
1477663478.030922,28811,0.03999999910593033
1477663672.796598,28911,0.03999999910593033
1477663873.167934,29011,0.03999999910593033
1477664081.248213,29111,0.03999999910593033
1477664281.572236,29211,0.03999999910593033
1477664487.046066,29311,0.03999999910593033
1477664708.166151,29411,0.03999999910593033
1477664920.064447,29511,0.03999999910593033
1477665119.148797,29611,0.03999999910593033
1477665335.829664,29711,0.03999999910593033
1477665541.470295,29811,0.03999999910593033
1477665745.76397,29911,0.03999999910593033
1477665938.501837,30011,0.004000000189989805
1477666130.17408,30111,0.004000000189989805
1477666329.302566,30211,0.004000000189989805
1477666527.702475,30311,0.004000000189989805
1477666727.404344,30411,0.004000000189989805
1477666921.761699,30511,0.004000000189989805
1477667126.144118,30611,0.004000000189989805
1477667416.191267,30711,0.004000000189989805
1477667651.354426,30811,0.004000000189989805
1477667894.897142,30911,0.004000000189989805
1477668156.019729,31011,0.004000000189989805
1477668376.185898,31111,0.004000000189989805
1477668615.852051,31211,0.004000000189989805
1477668834.870392,31311,0.004000000189989805
1477669069.375385,31411,0.004000000189989805
1477669302.368407,31511,0.004000000189989805
1477669561.809336,31611,0.004000000189989805
1477669904.872944,31711,0.004000000189989805
1477670202.324922,31811,0.004000000189989805
1477670464.701063,31911,0.004000000189989805
1477670928.771118,32011,0.004000000189989805
1477671196.100221,32111,0.004000000189989805
1477671425.950452,32211,0.004000000189989805
1477671640.586917,32311,0.004000000189989805
1477671853.606513,32411,0.004000000189989805
1477672057.149597,32511,0.004000000189989805
1477672253.660274,32611,0.004000000189989805
1477672462.760283,32711,0.004000000189989805
1477673202.415168,32850,0.004000000189989805
1477673433.59619,32950,0.004000000189989805
1477673661.496774,33050,0.004000000189989805
1477673903.008118,33150,0.004000000189989805
1477674155.534098,33250,0.004000000189989805
1477674381.933704,33350,0.004000000189989805
1477674604.389027,33450,0.004000000189989805
1477674865.246486,33550,0.004000000189989805
1477675149.121216,33650,0.004000000189989805
1477675394.801535,33750,0.004000000189989805
1477675659.038647,33850,0.004000000189989805
1477675887.58024,33950,0.004000000189989805
1477676110.89538,34050,0.004000000189989805
1477676339.317517,34150,0.004000000189989805
1477676565.919021,34250,0.004000000189989805
1477676789.386693,34350,0.004000000189989805
1477677022.814267,34450,0.004000000189989805
1477677245.6852,34550,0.004000000189989805
1477677468.552535,34650,0.004000000189989805
1477677694.597809,34750,0.004000000189989805
1477677908.589253,34850,0.004000000189989805
1477678150.760604,34950,0.004000000189989805
1477678398.262438,35050,0.004000000189989805
1477678618.643643,35150,0.004000000189989805
1477678845.7379,35250,0.004000000189989805
1477679081.152275,35350,0.004000000189989805
1477679305.544426,35450,0.004000000189989805
1477679575.340251,35550,0.004000000189989805
1477679810.40309,35650,0.004000000189989805
1477680037.894262,35750,0.004000000189989805
1477680268.713044,35850,0.004000000189989805
1477680497.414003,35950,0.004000000189989805
1477680722.298468,36050,0.004000000189989805
1477680946.892499,36150,0.004000000189989805
1477681168.032084,36250,0.004000000189989805
1477681393.672274,36350,0.004000000189989805
1477681629.146992,36450,0.004000000189989805
1477681868.318013,36550,0.004000000189989805
1477682097.674334,36650,0.004000000189989805
1477682331.0198,36750,0.004000000189989805
1477682562.89271,36850,0.004000000189989805
1477682794.617874,36950,0.004000000189989805
1477683030.250803,37050,0.004000000189989805
1477683272.474829,37150,0.004000000189989805
1477683542.001622,37250,0.004000000189989805
1477683822.387244,37350,0.004000000189989805
1477684093.822364,37450,0.004000000189989805
1477684341.321874,37550,0.004000000189989805
1477684586.968065,37650,0.004000000189989805
1477684821.177841,37750,0.004000000189989805
1477685055.703669,37850,0.004000000189989805
1477685298.428403,37950,0.004000000189989805
1477685591.038009,38050,0.004000000189989805
1477685830.483966,38150,0.004000000189989805
1477686068.078317,38250,0.004000000189989805
1477686442.126785,38350,0.004000000189989805
1477686769.463376,38450,0.004000000189989805
1477687055.038854,38550,0.004000000189989805
1477687393.900837,38650,0.004000000189989805
1477687701.558883,38750,0.004000000189989805
1477688072.718595,38850,0.004000000189989805
1477688491.787798,38950,0.004000000189989805
1477689007.678584,39050,0.004000000189989805
1477689510.673426,39150,0.004000000189989805
1477690084.883943,39250,0.004000000189989805
1477690464.787309,39350,0.004000000189989805
1477690827.541606,39450,0.004000000189989805
1477691447.696586,39550,0.004000000189989805
1477692183.797448,39650,0.004000000189989805
1477692749.465449,39750,0.004000000189989805
1477693382.164136,39850,0.004000000189989805
1477693858.300364,39950,0.004000000189989805
1477694334.762357,40050,0.004000000189989805
1477694641.847737,40150,0.004000000189989805
1477694925.153476,40250,0.004000000189989805
1477695185.165128,40350,0.004000000189989805
1477695481.037254,40450,0.004000000189989805
1477695711.827694,40550,0.004000000189989805
1477695933.374881,40650,0.004000000189989805
1477696152.918828,40750,0.004000000189989805
1477696372.33227,40850,0.004000000189989805
1477696584.344995,40950,0.004000000189989805
1477696828.477953,41050,0.004000000189989805
1477697081.118486,41150,0.004000000189989805
1477697345.86498,41250,0.004000000189989805
1477697594.480346,41350,0.004000000189989805
1477697864.014574,41450,0.004000000189989805
1477698265.997107,41550,0.004000000189989805
1477698525.416473,41650,0.004000000189989805
1477698766.826225,41750,0.004000000189989805
1477699033.702596,41850,0.004000000189989805
1477699263.865153,41950,0.004000000189989805
1477699492.731418,42050,0.004000000189989805
1477699723.778493,42150,0.004000000189989805
1477699956.853125,42250,0.004000000189989805
1477700200.46333,42350,0.004000000189989805
1477700443.351667,42450,0.004000000189989805
1477700715.157202,42550,0.004000000189989805
1477700957.958882,42650,0.004000000189989805
1477701273.161201,42750,0.004000000189989805
1477701503.529877,42850,0.004000000189989805
1477701819.858206,42950,0.004000000189989805
1477702243.757067,43050,0.004000000189989805
1477702466.411273,43150,0.004000000189989805
1477702683.923478,43250,0.004000000189989805
1477702905.277573,43350,0.004000000189989805
1477703119.094887,43450,0.004000000189989805
1477703338.813405,43550,0.004000000189989805
1477703559.907018,43650,0.004000000189989805
1477703779.576984,43750,0.004000000189989805
1477703998.593057,43850,0.004000000189989805
1477704215.970179,43950,0.004000000189989805
1477704428.126134,44050,0.004000000189989805
1477704663.063847,44150,0.004000000189989805
1477704885.50758,44250,0.004000000189989805
1477705114.833254,44350,0.004000000189989805
1477705345.980744,44450,0.004000000189989805
1477705584.963903,44550,0.004000000189989805
1477705876.497889,44650,0.004000000189989805
1477706150.572695,44750,0.004000000189989805
1477706387.759399,44850,0.004000000189989805
1477706826.43526,44950,0.004000000189989805
1477707155.869168,45050,0.004000000189989805
1477707701.266752,45150,0.004000000189989805
1477708105.995363,45250,0.004000000189989805
1477708357.949597,45350,0.004000000189989805
1477708588.895233,45450,0.004000000189989805
1477708805.504058,45550,0.004000000189989805
1477709018.913287,45650,0.004000000189989805
1477709238.310186,45750,0.004000000189989805
1477709464.114833,45850,0.004000000189989805
1477709692.16335,45950,0.004000000189989805
1477709910.153801,46050,0.004000000189989805
1477710128.303377,46150,0.004000000189989805
1477710365.356531,46250,0.004000000189989805
1477710609.223379,46350,0.004000000189989805
1477710908.51688,46450,0.004000000189989805
1477711276.791952,46550,0.004000000189989805
1477711510.249289,46650,0.004000000189989805
1477711736.274494,46750,0.004000000189989805
1477711966.340907,46850,0.004000000189989805
1477712213.648735,46950,0.004000000189989805
1477712451.200613,47050,0.004000000189989805
1477712679.319245,47150,0.004000000189989805
1477712908.161314,47250,0.004000000189989805
1477713123.921802,47350,0.004000000189989805
1477713341.952148,47450,0.004000000189989805
1477713540.857529,47550,0.004000000189989805
1477713753.192711,47650,0.004000000189989805
1477713945.885075,47750,0.004000000189989805
1477714165.894377,47850,0.004000000189989805
1477714376.858979,47950,0.004000000189989805
1477714590.002874,48050,0.004000000189989805
1477715029.883792,48150,0.004000000189989805
1477715252.771467,48250,0.004000000189989805
1477715462.831707,48350,0.004000000189989805
1477715680.396472,48450,0.004000000189989805
1477715889.868582,48550,0.004000000189989805
1477716109.925087,48650,0.004000000189989805
1477716317.191461,48750,0.004000000189989805
1477716532.587325,48850,0.004000000189989805
1477716738.692209,48950,0.004000000189989805
1477716943.377949,49050,0.004000000189989805
1477717145.070883,49150,0.004000000189989805
1477717350.810036,49250,0.004000000189989805
1477717572.735668,49350,0.004000000189989805
1477717775.676148,49450,0.004000000189989805
1477717999.016529,49550,0.004000000189989805
1477718215.167478,49650,0.004000000189989805
1477718435.139473,49750,0.004000000189989805
1477718650.845658,49850,0.004000000189989805
1477718858.503805,49950,0.004000000189989805
1477719065.818277,50050,0.00039999998989515007
1477719266.666232,50150,0.00039999998989515007
1477719475.807403,50250,0.00039999998989515007
1477719686.560377,50350,0.00039999998989515007
1477719892.402858,50450,0.00039999998989515007
1477720104.395584,50550,0.00039999998989515007
1477720315.306882,50650,0.00039999998989515007
1477720526.587559,50750,0.00039999998989515007
1477720733.095296,50850,0.00039999998989515007
1477720947.598691,50950,0.00039999998989515007
1477721158.49619,51050,0.00039999998989515007
1477721368.894374,51150,0.00039999998989515007
1477721591.947213,51250,0.00039999998989515007
1477721806.907692,51350,0.00039999998989515007
1477722008.538583,51450,0.00039999998989515007
1477722226.844613,51550,0.00039999998989515007
1477722436.166724,51650,0.00039999998989515007
1477722649.400281,51750,0.00039999998989515007
1477722855.835337,51850,0.00039999998989515007
1477723063.499506,51950,0.00039999998989515007
1477723273.665282,52050,0.00039999998989515007
1477723481.156283,52150,0.00039999998989515007
1477723690.379011,52250,0.00039999998989515007
1477723903.920201,52350,0.00039999998989515007
1477724114.233034,52450,0.00039999998989515007
1477724322.439424,52550,0.00039999998989515007
1477724539.384411,52650,0.00039999998989515007
1477724745.547821,52750,0.00039999998989515007
1477724960.900173,52850,0.00039999998989515007
1477725175.158395,52950,0.00039999998989515007
1477725385.16652,53050,0.00039999998989515007
1477725595.583716,53150,0.00039999998989515007
1477725805.634194,53250,0.00039999998989515007
1477726014.334849,53350,0.00039999998989515007
1477726226.024344,53450,0.00039999998989515007
1477726431.915331,53550,0.00039999998989515007
1477726638.962467,53650,0.00039999998989515007
1477726831.262239,53750,0.00039999998989515007
1477727037.709542,53850,0.00039999998989515007
1477727244.392467,53950,0.00039999998989515007
1477727450.3204,54050,0.00039999998989515007
1477727650.073903,54150,0.00039999998989515007
1477727851.313222,54250,0.00039999998989515007
1477728051.457024,54350,0.00039999998989515007
1477728256.405135,54450,0.00039999998989515007
1477728456.036966,54550,0.00039999998989515007
1477728656.348646,54650,0.00039999998989515007
1477728856.182092,54750,0.00039999998989515007
1477729057.612702,54850,0.00039999998989515007
1477729265.709707,54950,0.00039999998989515007
1477729464.989037,55050,0.00039999998989515007
1477729664.178958,55150,0.00039999998989515007
1477729863.636801,55250,0.00039999998989515007
1477730063.335517,55350,0.00039999998989515007
1477730263.828903,55450,0.00039999998989515007
1477730463.893946,55550,0.00039999998989515007
1477730663.777144,55650,0.00039999998989515007
1477730864.688562,55750,0.00039999998989515007
1477731065.377819,55850,0.00039999998989515007
1477731261.826805,55950,0.00039999998989515007
1477731464.703806,56050,0.00039999998989515007
1477731665.798835,56150,0.00039999998989515007
1477731872.660817,56250,0.00039999998989515007
1477732071.925775,56350,0.00039999998989515007
1477732276.479666,56450,0.00039999998989515007
1477732483.374472,56550,0.00039999998989515007
1477732683.823212,56650,0.00039999998989515007
1477732892.95406,56750,0.00039999998989515007
1477733098.273634,56850,0.00039999998989515007
1477733299.097262,56950,0.00039999998989515007
1477733497.513341,57050,0.00039999998989515007
1477733705.288658,57150,0.00039999998989515007
1477733906.950616,57250,0.00039999998989515007
1477734109.436134,57350,0.00039999998989515007
1477734319.601003,57450,0.00039999998989515007
1477734521.257953,57550,0.00039999998989515007
1477734733.86692,57650,0.00039999998989515007
1477734947.815055,57750,0.00039999998989515007
1477735172.560287,57850,0.00039999998989515007
1477735377.298076,57950,0.00039999998989515007
1477735591.091637,58050,0.00039999998989515007
1477735788.367876,58150,0.00039999998989515007
1477735993.81806,58250,0.00039999998989515007
1477736201.900468,58350,0.00039999998989515007
1477736397.001999,58450,0.00039999998989515007
1477736598.151493,58550,0.00039999998989515007
1477736802.160149,58650,0.00039999998989515007
1477737002.075797,58750,0.00039999998989515007
1477737203.914113,58850,0.00039999998989515007
1477737407.140465,58950,0.00039999998989515007
1477737606.663642,59050,0.00039999998989515007
1477737815.560312,59150,0.00039999998989515007
1477738010.696745,59250,0.00039999998989515007
1477738202.178997,59350,0.00039999998989515007
1477738407.156735,59450,0.00039999998989515007
1477738602.426175,59550,0.00039999998989515007
1477738800.912311,59650,0.00039999998989515007
1477739000.89485,59750,0.00039999998989515007
1477739195.87995,59850,0.00039999998989515007
1477739400.24645,59950,0.00039999998989515007
1477739595.929149,60050,0.00039999998989515007
1477739787.947929,60150,0.00039999998989515007
1477739978.743424,60250,0.00039999998989515007
1477740185.054174,60350,0.00039999998989515007
1477740381.52338,60450,0.00039999998989515007
1477740582.002787,60550,0.00039999998989515007
1477740777.340193,60650,0.00039999998989515007
1477740972.07999,60750,0.00039999998989515007
1477741173.309551,60850,0.00039999998989515007
1477741389.987422,60950,0.00039999998989515007
1477741591.095922,61050,0.00039999998989515007
1477741800.607426,61150,0.00039999998989515007
1477742005.171464,61250,0.00039999998989515007
1477742209.234807,61350,0.00039999998989515007
1477742409.311014,61450,0.00039999998989515007
1477742612.526587,61550,0.00039999998989515007
1477742810.482452,61650,0.00039999998989515007
1477743015.181813,61750,0.00039999998989515007
1477743218.875508,61850,0.00039999998989515007
1477743419.964406,61950,0.00039999998989515007
1477743616.616344,62050,0.00039999998989515007
1477743817.829349,62150,0.00039999998989515007
1477744024.662124,62250,0.00039999998989515007
1477744223.806444,62350,0.00039999998989515007
1477744420.337225,62450,0.00039999998989515007
1477744623.73986,62550,0.00039999998989515007
1477744823.878009,62650,0.00039999998989515007
1477745047.223083,62750,0.00039999998989515007
1477745250.343103,62850,0.00039999998989515007
1477745446.853115,62950,0.00039999998989515007
1477745649.579334,63050,0.00039999998989515007
1477745849.171566,63150,0.00039999998989515007
1477746045.945085,63250,0.00039999998989515007
1477746240.972487,63350,0.00039999998989515007
1477746440.823268,63450,0.00039999998989515007
1477746634.798122,63550,0.00039999998989515007
1477746832.993898,63650,0.00039999998989515007
1477747028.783181,63750,0.00039999998989515007
1477747223.907932,63850,0.00039999998989515007
1477747418.522076,63950,0.00039999998989515007
1477747614.108866,64050,0.00039999998989515007
1477747844.838551,64150,0.00039999998989515007
1477748063.51185,64250,0.00039999998989515007
1477748262.891698,64350,0.00039999998989515007
1477748468.450736,64450,0.00039999998989515007
1477748665.947736,64550,0.00039999998989515007
1477748864.58231,64650,0.00039999998989515007
1477749064.698522,64750,0.00039999998989515007
1477749262.699891,64850,0.00039999998989515007
1477749467.151561,64950,0.00039999998989515007
1477749683.177242,65050,0.00039999998989515007
1477749883.592531,65150,0.00039999998989515007
1477750088.92728,65250,0.00039999998989515007
1477750292.157899,65350,0.00039999998989515007
1477750487.887053,65450,0.00039999998989515007
1477750683.909869,65550,0.00039999998989515007
1477750883.65473,65650,0.00039999998989515007
1477751077.911991,65750,0.00039999998989515007
1477751275.593938,65850,0.00039999998989515007
1477751472.816776,65950,0.00039999998989515007
1477751670.898293,66050,0.00039999998989515007
1477751864.207539,66150,0.00039999998989515007
1477752064.679285,66250,0.00039999998989515007
1477752260.339744,66350,0.00039999998989515007
1477752455.142798,66450,0.00039999998989515007
1477752655.456375,66550,0.00039999998989515007
1477752849.847645,66650,0.00039999998989515007
1477753045.220275,66750,0.00039999998989515007
1477753236.280361,66850,0.00039999998989515007
1477753431.158933,66950,0.00039999998989515007
1477753626.248783,67050,0.00039999998989515007
1477753826.175337,67150,0.00039999998989515007
1477754021.389807,67250,0.00039999998989515007
1477754226.075973,67350,0.00039999998989515007
1477754421.701763,67450,0.00039999998989515007
1477754613.395789,67550,0.00039999998989515007
1477754812.750219,67650,0.00039999998989515007
1477755007.440902,67750,0.00039999998989515007
1477755207.340975,67850,0.00039999998989515007
1477755403.812869,67950,0.00039999998989515007
1477755604.563558,68050,0.00039999998989515007
1477755800.534716,68150,0.00039999998989515007
1477755995.233218,68250,0.00039999998989515007
1477756189.480984,68350,0.00039999998989515007
1477756390.455485,68450,0.00039999998989515007
1477756585.614406,68550,0.00039999998989515007
1477756785.833806,68650,0.00039999998989515007
1477756983.821389,68750,0.00039999998989515007
1477757180.494799,68850,0.00039999998989515007
1477757531.508401,68950,0.00039999998989515007
1477757776.78051,69050,0.00039999998989515007
1477757980.431776,69150,0.00039999998989515007
1477758202.533418,69250,0.00039999998989515007
1477758438.966526,69350,0.00039999998989515007
1477758638.881508,69450,0.00039999998989515007
1477758834.495642,69550,0.00039999998989515007
1477759170.349138,69650,0.00039999998989515007
1477759367.264422,69750,0.00039999998989515007
1477759566.812391,69850,0.00039999998989515007
1477759766.634822,69950,0.00039999998989515007
1477759964.150668,70050,0.00039999998989515007
1477760163.464924,70150,0.00039999998989515007
1477760359.601209,70250,0.00039999998989515007
1477760554.892396,70350,0.00039999998989515007
1477760751.454486,70450,0.00039999998989515007
1477760950.453299,70550,0.00039999998989515007
1477761148.236095,70650,0.00039999998989515007
1477761347.485909,70750,0.00039999998989515007
1477761563.469741,70850,0.00039999998989515007
1477761786.181977,70950,0.00039999998989515007
1477761987.88267,71050,0.00039999998989515007
1477762182.389052,71150,0.00039999998989515007
1477762379.481108,71250,0.00039999998989515007
1477762574.168457,71350,0.00039999998989515007
1477762790.055999,71450,0.00039999998989515007
1477762989.839056,71550,0.00039999998989515007
1477763183.776698,71650,0.00039999998989515007
1477763378.008269,71750,0.00039999998989515007
1477763573.521701,71850,0.00039999998989515007
1477763763.655303,71950,0.00039999998989515007
1477763972.803692,72050,0.00039999998989515007
1477764168.339504,72150,0.00039999998989515007
1477764363.148361,72250,0.00039999998989515007
1477764559.07772,72350,0.00039999998989515007
1477764754.708563,72450,0.00039999998989515007
1477764954.827723,72550,0.00039999998989515007
1477765149.987101,72650,0.00039999998989515007
1477765352.566733,72750,0.00039999998989515007
1477765554.799926,72850,0.00039999998989515007
1477765754.800585,72950,0.00039999998989515007
1477765950.399895,73050,0.00039999998989515007
1477766146.17529,73150,0.00039999998989515007
1477766341.059603,73250,0.00039999998989515007
1477766532.345072,73350,0.00039999998989515007
1477766733.132615,73450,0.00039999998989515007
1477766927.614247,73550,0.00039999998989515007
1477767122.658222,73650,0.00039999998989515007
1477767324.002725,73750,0.00039999998989515007
1477767522.35379,73850,0.00039999998989515007
1477767716.995827,73950,0.00039999998989515007
1477767916.503579,74050,0.00039999998989515007
1477768106.364036,74150,0.00039999998989515007
1477768302.643389,74250,0.00039999998989515007
1477768502.123906,74350,0.00039999998989515007
1477768701.320873,74450,0.00039999998989515007
1477768910.957499,74550,0.00039999998989515007
1477769111.015505,74650,0.00039999998989515007
1477769310.21977,74750,0.00039999998989515007
1477769520.422095,74850,0.00039999998989515007
1477769721.209292,74950,0.00039999998989515007
1477769931.199425,75050,0.00039999998989515007
1477770130.410714,75150,0.00039999998989515007
1477770333.29054,75250,0.00039999998989515007
1477770541.689762,75350,0.00039999998989515007
1477770758.284863,75450,0.00039999998989515007
1477770956.55409,75550,0.00039999998989515007
1477771147.341618,75650,0.00039999998989515007
1477771342.274168,75750,0.00039999998989515007
1477771538.098061,75850,0.00039999998989515007
1477771733.210874,75950,0.00039999998989515007
1477771926.397064,76050,0.00039999998989515007
1477772123.516856,76150,0.00039999998989515007
1477772323.564628,76250,0.00039999998989515007
1477772519.195762,76350,0.00039999998989515007
1477772717.401172,76450,0.00039999998989515007
1477772914.238575,76550,0.00039999998989515007
1477773112.139349,76650,0.00039999998989515007
1477773372.282189,76750,0.00039999998989515007
1477773576.581052,76850,0.00039999998989515007
1477773772.148125,76950,0.00039999998989515007
1477773967.367843,77050,0.00039999998989515007
1477774158.078646,77150,0.00039999998989515007
1477774353.597397,77250,0.00039999998989515007
1477774553.416406,77350,0.00039999998989515007
1477774748.754538,77450,0.00039999998989515007
1477774948.024728,77550,0.00039999998989515007
1477775144.022909,77650,0.00039999998989515007
1477775367.298877,77750,0.00039999998989515007
1477775588.390929,77850,0.00039999998989515007
1477775793.096024,77950,0.00039999998989515007
1477775993.481134,78050,0.00039999998989515007
1477776391.442562,78150,0.00039999998989515007
1477776648.012557,78250,0.00039999998989515007
1477776853.491202,78350,0.00039999998989515007
1477777072.346615,78450,0.00039999998989515007
1477777347.781167,78550,0.00039999998989515007
1477777576.017628,78650,0.00039999998989515007
1477777815.464082,78750,0.00039999998989515007
1477778085.692002,78850,0.00039999998989515007
1477778287.432972,78950,0.00039999998989515007
1477778513.808393,79050,0.00039999998989515007
1477778714.408264,79150,0.00039999998989515007
1477778925.595044,79250,0.00039999998989515007
1477779150.438105,79350,0.00039999998989515007
1477779399.307723,79450,0.00039999998989515007
1477779604.390212,79550,0.00039999998989515007
1477779808.60412,79650,0.00039999998989515007
1477780017.787705,79750,0.00039999998989515007
1477780220.567998,79850,0.00039999998989515007
1477780426.661703,79950,0.00039999998989515007
1477780631.569534,80050,0.00039999998989515007
1477780835.904426,80150,0.00039999998989515007
1477781036.570608,80250,0.00039999998989515007

